Database of Molecular Masers and Variable Stars

We present the database of maser sources in H2O, OH and SiO lines that can be used to identify and study variable stars at evolved stages. Detecting the maser emission in H2O, OH and SiO molecules toward infrared-excess objects is one of the methods of identification long-period variables (LPVs, including Miras and Semi-Regular), because these stars exhibit maser activity in their circumstellar shells. Our sample contains 1803 known LPV objects. 46% of these stars (832 objects) manifest maser emission in the line of at least one molecule: H2O, OH or SiO. We use the database of circumstellar masers in order to search for long-periodic variables which are not included in the General Catalogue of Variable Stars (GCVS). Our database contains 4806 objects (3866 objects without associations in GCVS catalog) with maser detection in at least one molecule. Therefore it is possible to use the database in order to locate and study the large sample of long-period variable stars. Entry to the database at http://maserdb.net

==> candidates.csv <==
id,Galactic id,Object name,Mean RA,Mean Dec,Mean l,Mean b,Detection,F12,F25,F60,F100,2MASS J,2MASS H,2MASS K,W1mag,W2mag,W3mag,W4mag,K-[22],IR excess,References,References_short
1,117.7-7.60,IRAS 00127+5437,3.850714,54.9041685,117.721,-7.603,-H$_2$O~-OH~+SiO,56.00,39.6,5.48,6.55,6.793,5.23,4.159,3.81,1.531,0.128,-1.22,5.379,Yes,JIA96; SIV90; TAK01; YOO14;,[1][2][3][4]
2,119.7+3.32,IRAS 00170+6542,4.96446,65.991863,119.723,3.317,+H$_2$O~+OH~+SiO,27.20,32.5,6.89,21.5,10.147,7.798,6.047,3.55,1.001,0.056,-1.466,7.513,Yes,FUJ01; LIN89; LSQ92; WOL12; YUN13;,[5][6][7][8][9]
3,301.4-29.42,IRAS 03074-8732,43.096667,-87.338889,301.394,-29.419,+H$_2$O~+OH~+SiO,89.60,86.5,16.2,4.59,5.575,3.903,2.897,1.395,-0.062,-0.668,-2.391,5.288,Yes,DEG01; DEG89; LIN91A;,[10][11][12]
4,138.0+7.26,IRAS 03206+6521,51.285417,65.535279,137.97,7.256,-H$_2$O~+OH~+SiO,95.80,134,37.5,9.9,16.775,12.174,8.548,4.186,0.443,-0.341,-2.54,11.088,Yes,CHO12; TAK01; YUN13; ZUC87; DAV93B; ENG07; LIN89; LIN91A; LSQ92; WOL12; JEW91; JIA96; KIM14; NRO\_list;,[13][3][9][14][15][16][6][12][7][8][17][1][18][19]
5,141.7+3.53,IRAS 03293+6010,53.3775075,60.33597,141.725,3.519,-H$_2$O~+OH~+SiO,37.20,69.5,17.4,5.5,13.611,10.105,7.559,4.602,1.675,-0.209,-2.347,9.906,Yes,BEN96; KIM10; TAK01; DIC91; JEW91; NRO\_list;,[20][21][3][22][17][19]
6,161.1-17.17,IRAS 03453+3207,57.134583,32.278611,161.084,-17.172,+H$_2$O~-OH~+SiO,8.62,6.56,1.11,9.85,5.956,4.781,4.165,3.537,2.801,1.279,0.289,3.876,Yes,DEG12; LEW94; LEW95B; VAL01;,[23][24][25][26]
7,187.7-17.57,IRAS 04575+1251,75.099583,12.934903,187.712,-17.574,+H$_2$O~+OH~-SiO,133.00,122,19.6,6.95,8.735,6.425,4.861,0.845,-0.46,-0.686,-2.306,7.167,Yes,DAV93B; LEW94; LEW97; LSQ92; WOL12; NRO\_list; VAL01;,[15][24][27][7][8][19][26]
8,163.0+4.33,IRAS 05131+4530,79.19629,45.5677295,162.951,4.332,-H$_2$O~+OH~+SiO,27.80,48.8,14.9,3.12,12.186,8.69,6.331,3.291,0.19,-0.214,-2.307,8.638,Yes,BEN96; YUN13; DAV93B; LIN89; LIN91A; LSQ92; JIA99;,[20][9][15][6][12][7][28]
9,186.1-7.59,IRAS 05284+1945,82.852917,19.788611,186.056,-7.593,-H$_2$O~+OH~+SiO,4.17,8.98,3.35,1.5,18.396,16.036,11.643,6.548,4.155,1.349,-0.254,11.897,Yes,DAV93A; LEW94; LEW97; LIN91A; JIA96; YUN13;,[29][24][27][12][1][9]
10,176.5+0.18,IRAS 05345+3157,84.449259,31.99,176.517,0.182,+H$_2$O~+OH~-SiO,12.30,18.9,339,565,12.122,11.042,10.243,8.6,7.903,3.432,-0.345,10.588,Yes,JIA96; LEW93; SUN07;,[1][30][31]
11,174.1+14.12,IRAS 06297+4045,98.3155835,40.714139,174.114,14.122,+H$_2$O~+OH~+SiO,103.00,94.4,20.7,5.76,5.352,3.704,2.325,-0.64,-1.027,-1.489,-3.132,5.457,Yes,JEW91; KIM10; KIM14; NRO\_list; KIM10; VAL01; LIN89; LSQ92; WOL12;,[17][21][18][19][21][26][6][7][8]
12,215.5-6.08,IRAS 06319-0501,98.6091685,-5.060556,215.517,-6.08,+H$_2$O~+OH~-SiO,51.20,64.6,26.6,10,8.209,6.939,5.704,3.609,0.236,-0.191,-2.059,7.763,Yes,DEG07B; DEG89; KIM13; TAK01; VAL01; ZUC87; LEW95A; LIN91A;,[32][11][33][3][26][14][34][12]
13,212.1-4.07,IRAS 06329-0106,98.8829185,-1.156944,212.148,-4.066,-H$_2$O~-OH~+SiO,32.40,26.1,3.45,10.1,5.741,4.497,3.685,3.723,2.274,0.816,-0.338,4.023,Yes,CHO12; TAK01; DEG04B; DEG07B; JIA96; KIM14; LIN91A;,[13][3][35][32][1][18][12]
14,193.6+16.22,IRAS 07045+2418,106.893032,24.221952,192.666,14.133,+H$_2$O~+OH~+SiO,14.80,9.96,2.45,1,5.432,4.693,4.087,1.797,0.792,0.436,-0.477,4.564,Yes,DEG12; LEW94; LEW97; VAL01;,[23][24][27][26]
15,224.3-1.30,IRAS 07054-1039,106.95575,-10.73497,224.342,-1.288,+H$_2$O~+OH~+SiO,52.80,39.9,6.35,13,6.541,4.891,3.651,2.031,0.411,-0.27,-1.472,5.123,Yes,KIM10; KIM14; NRO\_list; LIN89; TAK94;,[21][18][19][6][36]
16,149.9+26.48,IRAS 07051+6601,107.5244695,65.940188,149.93,26.48,+H$_2$O~-OH~+SiO,52.90,31.9,5.12,1.71,5.321,4.224,3.29,1.569,-0.177,0.187,-0.86,4.15,Yes,DEG12; KIM14; KIM13; TAK01; LEW95A;,[23][18][33][3][34]
17,237.5-5.49,IRAS 07153-2411,109.365833,-24.286667,237.455,-5.487,+H$_2$O~-OH~+SiO,35.30,26.3,3.96,17.6,8.65,6.864,5.309,3.886,1.754,0.425,-0.8,6.109,Yes,CHO12; DEG04B; DEG07B; JIA96; KIM14; LIN91A;,[13][35][32][1][18][12]
18,228.1+0.21,IRAS 07180-1314,110.081458,-13.3369545,228.066,0.211,+H$_2$O~+OH~+SiO,40.70,46.7,7.8,1.83,6.515,4.724,3.534,1.224,-0.338,-0.535,-2.185,5.719,Yes,DEG04B; DEG07B; LEW95A; LSQ92; YOO14;,[35][32][34][7][4]
19,252.8-1.00,IRAS 08089-3511,122.6992825,-35.346389,252.813,-0.998,-H$_2$O~+OH~+SiO,38.80,35.1,6.75,13.1,6.971,5.305,4.242,3.825,1.561,0.384,-1.038,5.28,Yes,CHO12; TAK01; DEG04B; DEG07B; LIN91A;,[13][3][35][32][12]
20,235.3+18.10,IRAS 08357-1013,129.536602,-10.404549,235.323,18.098,+H$_2$O~+OH~+SiO,62.50,59.2,10.7,2.67,8.718,6.189,4.395,-0.121,-0.584,-0.932,-2.504,6.899,Yes,KIM10; KIM14; NRO\_list; LIN89; LSQ92; TAK01; TAK94; VAL01;,[21][18][19][6][7][3][36][26]
21,282.0-5.88,IRAS 09425-6040,146.0075,-60.906389,282.038,-5.883,-H$_2$O~-OH~+SiO,26.80,55.5,21.2,5.05,6.393,4.878,3.772,2.113,0.271,0.138,-1.835,5.607,Yes,CHO96; DEG89; LIN91A;,[37][11][12]
22,325.3+25.63,IRAS 14251-3246,217.03867,-33.000961,325.327,25.63,-H$_2$O~+OH~+SiO,34.50,22.6,4.39,1.53,8.68,7.282,5.83,3.14,0.879,0.18,-1.348,7.178,Yes,CHO12; TAK01; DEG04B; DEG07B; KIM14; LIN91A; SIV90;,[13][3][35][32][18][12][2]
23,345.7+31.40,IRAS 15194-1829,230.5794185,-18.666833,345.703,31.4,+H$_2$O~-OH~-SiO,14.50,7.65,1.5,4.3,3.576,2.572,2.149,0.529,0.504,0.879,0.095,2.054,Yes,ITA01; KIM14; KIM13; TAK01; VAL01; LEW95A;,[38][18][33][3][26][34]
24,345.0+15.72,IRAS 16029-3041,241.53396,-30.82686,344.994,15.724,+H$_2$O~+OH~+SiO,142.00,267,83.1,24,15.61,10.746,6.887,3.73,-0.571,-1.184,-3.076,9.963,Yes,DAV93B; LIN91A; LSQ92; WOL12; KIM10; KIM14; NRO\_list; TAK01;,[15][12][7][8][21][18][19][3]
25,333.4-1.20,IRAS 16219-5048,246.43125,-50.928333,333.412,-1.198,-H$_2$O~+OH~+SiO,174.00,155,30.1,66.4,6.535,4.823,3.467,1.383,-0.625,-0.269,-2.021,5.488,Yes,DEG01; DEG89; LIN91A; SEV97B;,[10][11][12][39]
26,336.1-1.08,IRAS 16327-4848,249.132917,-48.910833,336.074,-1.083,-H$_2$O~+OH~+SiO,126.00,214,63.2,513,11.13,8.032,5.789,1.59,-0.662,-1.212,-2.927,8.716,Yes,DEG01; DEG89; GAY89; LIN91A; SEV97B;,[10][11][40][12][39]
27,344.1+5.85,IRAS 16342-3814,249.417195,-38.338156,344.074,5.846,+H$_2$O~+OH~-SiO,16.20,200,290,139,9.591,8.668,8.006,7.195,7.607,,-0.461,8.467,Yes,DEG04B; LIK88; LIN88; LIN96; SIL93; WOL12; ZUC87;,[35][41][42][43][44][8][14]
28,18.3+21.63,IRAS 17055-0216,257.0425,-2.339167,18.305,21.633,+H$_2$O~-OH~+SiO,6.45,5.39,0.95,1.4,8.687,7.322,6.214,4.797,3.83,1.638,0.428,5.786,Yes,ITA01; YUN14;,[38][45]
29,15.6+18.70,IRAS 17103-0559,258.246542,-6.049687,15.571,18.696,+H$_2$O~+OH~+SiO,96.50,58.8,7.91,2.87,9.229,7.338,5.87,2.428,0.274,0.002,-1.46,7.33,Yes,DEG04B; NRO\_list; LEW95A; LIN91A; VAL01;,[35][19][34][12][26]
30,355.5+5.01,IRAS 17118-2952,258.768333,-29.9375,355.504,5.005,-H$_2$O~+OH~-SiO,7.73,11.8,4.96,8.39,10.165,9.096,8.643,6.292,4.222,1.559,-0.309,8.952,Yes,IZU95; NAK93; LIK89; LIN91A; YOO14;,[46][47][48][12][4]
31,14.4+17.16,IRAS 17132-0744,258.985,-7.7925,14.41,17.161,+H$_2$O~-OH~+SiO,5.97,3.78,0.58,1.69,6.968,5.805,5.027,4.823,3.956,2.194,1.022,4.005,Yes,ITA01; YUN13; YUN14; YUN14;,[38][9][45][45]
32,359.3+6.71,IRAS 17155-2546,259.655833,-25.833889,359.337,6.714,+H$_2$O~+OH~+SiO,13.90,17,5.11,6.76,9.095,6.833,5.417,4.335,3.242,1.472,-0.256,5.673,Yes,IZU95; NAK93; LIN91A; NAKA93;,[46][47][12][49]
33,16.8+16.76,IRAS 17193-0601,260.509583,-6.070278,16.77,16.757,-H$_2$O~-OH~+SiO,10.60,6.97,1.23,1.68,5.195,4.256,3.707,3.561,2.797,1.4,0.427,3.28,Yes,ITA01; YUN13; YUN14; YUN14;,[38][9][45][45]
34,349.8-0.76,IRAS 17187-3750,260.5464585,-37.886944,349.835,-0.765,+H$_2$O~+OH~+SiO,271.00,194,36.4,494,3.668,2.136,1.355,-1.777,-1.576,-1.595,-3.089,4.444,Yes,DEG89; KIM13; KIM14; NRO\_list; LEW95A;,[11][33][18][19][34]
35,358.6+5.17,IRAS 17192-2717,260.59744,-27.335143,358.569,5.171,+H$_2$O~-OH~+SiO,7.86,10.9,2.42,11.3,12.939,9.576,7.48,4.761,3.855,1.839,0.342,7.138,Yes,IZU95; NAK93; LIN91A; NAKA93;,[46][47][12][49]
36,23.9+19.57,IRAS 17230+0113,261.402125,1.184722,23.873,19.568,+H$_2$O~+OH~+SiO,25.30,21.7,3.98,1.57,5.406,4.341,3.802,2.272,1.22,-0.11,-1.212,5.014,Yes,DEG12; KIM14; KIM13; TAK01; TAK94; VAL01; YUN13; LEW94; LEW97; LSQ92;,[23][18][33][3][36][26][9][24][27][7]
37,0.2+4.68,IRAS 17250-2615,262.04625,-26.295,0.159,4.676,+H$_2$O~-OH~+SiO,7.53,8,1.92,7.75,11.199,9.639,9.062,5.691,4.118,1.653,0.139,8.923,Yes,IZU95B; NAK93; LIN91A; NAKA93;,[50][47][12][49]
38,8.4+8.35,IRAS 17309-1724,263.4697875,-17.43865,8.378,8.351,+H$_2$O~+OH~+SiO,112.00,84.4,7.75,3.34,5.688,4.206,3.084,1.23,0.191,0.037,-1.21,4.294,Yes,KIM10; KIM14; NRO\_list; KIM10; TAK94; LEW95A;,[21][18][19][21][36][34]
39,10.0+9.29,IRAS 17313-1531,263.545,-15.550556,10.04,9.285,+H$_2$O~+OH~+SiO,62.60,56,9.19,3.39,9.531,7.365,5.605,1.949,0.236,-0.333,-1.935,7.54,Yes,CHO12; IZU95; NRO\_list; LIN91A;,[13][46][19][12]
40,355.1-0.71,IRAS 17328-3327,264.046667,-33.4947345,355.066,-0.705,+H$_2$O~-OH~+SiO,768.00,565,199,83.8,2.325,1.333,0.865,0.093,-0.741,-3.025,-6.034,6.899,Yes,DEG89; TAK94; GAY89; LEW95A; NRO\_list;,[11][36][40][34][19]
41,356.6-0.33,IRAS 17354-3155,264.66755,-31.955068,356.645,-0.32,+H$_2$O~+OH~+SiO,139.00,113,492,750,6.376,4.036,2.922,-0.068,-1.033,-1.13,-2.646,5.568,Yes,CHO96; KIM10; KIM14; LIN89; TAK94;,[37][21][18][6][36]
42,358.2+0.12,IRAS 17376-3021,265.226977,-30.377111,358.236,0.115,+H$_2$O~+OH~+SiO,185.00,132,31.6,192,5.978,3.466,2.266,-1.331,-1.323,-1.232,-2.776,5.042,Yes,CAS98; SEV97A; NRO\_list; WAL11; WAL14;,[51][52][19][53][54]
43,358.7-0.04,IRAS 17393-3004,265.64583,-30.095,358.667,-0.044,+H$_2$O~+OH~+SiO,256.00,218,819,794,5.794,3.494,2.33,-1.615,-2.473,-1.614,-3.187,5.517,Yes,DEG04B; KIM10; KIM14; NRO\_list; KIM10; TAK01; TAK94; WAL11; WAL14; LEW95A; LIN89; SEV97A;,[35][21][18][19][21][3][36][53][54][34][6][52]
44,6.1+4.50,IRAS 17396-2122,265.667374,-21.402778,6.082,4.503,+H$_2$O~-OH~+SiO,9.85,10.2,0.85,6.45,10.471,8.444,6.988,5.298,4.012,2.17,0.737,6.251,Yes,IZU95B; NAK93; LIN91A; NAKA93;,[50][47][12][49]
45,4.9+3.10,IRAS 17421-2307,266.301479,-23.140833,4.902,3.097,+H$_2$O~-OH~+SiO,11.80,12.2,1.13,20.1,10.132,7.626,6.813,4.554,3.781,1.628,0.302,6.511,Yes,IZU95; NAK93; LIN91A; NAKA93;,[46][47][12][49]
46,11.4+6.62,IRAS 17436-1545,266.63817,-15.78225,11.396,6.617,+H$_2$O~+OH~+SiO,35.40,35.4,8.67,4.19,10.757,8.256,6.375,2.295,0.809,-0.208,-1.92,8.295,Yes,IZU95; KIM10; KIM14; LIN91A; LSQ92; TAK01;,[46][21][18][12][7][3]
47,0.7-0.04,IRAS 17441-2822,266.835037,-28.385653,0.666,-0.036,+H$_2$O~+OH~+SiO,7.65,68.7,13000,66600,14.256,10.823,9.156,10.939,7.165,3.885,-1.344,10.5,Yes,A2000; C2004; C98; LID92; SHI97; WAL11;,[55][56][57][58][59][53]
48,37.3+17.71,IRAS 17528+1144,268.807125,11.7295,37.298,17.715,+H$_2$O~+OH~+SiO,4.80,3.14,0.5,2.86,8.266,7.163,6.345,5.816,5.035,3.129,1.601,4.744,Yes,KIM13; KIM14; LEW94; LEW97;,[33][18][24][27]
49,13.1+5.06,IRAS 17528-1503,268.93792,-15.06167,13.145,5.065,-H$_2$O~+OH~+SiO,10.30,20.6,7.89,27.1,10.004,9.325,9.196,7.744,5.756,1.836,-0.203,9.399,Yes,CHO12; TAK01; ENG07; LIN89; KIM14; NAK03B;,[13][3][16][6][18][60]
50,11.2+3.16,IRAS 17556-1742,269.645896,-17.708491,11.181,3.158,-H$_2$O~+OH~+SiO,12.60,19.5,6.09,18,7.586,6.705,6.416,5.888,4.155,1.427,-0.487,6.903,Yes,IZU95; LIN91A; LSQ92; ZUC87;,[46][12][7][14]
51,13.6+3.08,IRAS 18009-1539,270.95125,-15.6536105,13.589,3.084,-H$_2$O~+OH~+SiO,37.40,33.5,6.06,16.6,9.712,7.267,5.615,5.097,2.795,0.893,-0.755,6.37,Yes,CHO12; TAK01; IZU95; LIN91A;,[13][3][46][12]
52,359.1-5.05,IRAS 18006-3213,270.970625,-32.216667,359.145,-5.047,-H$_2$O~+OH~-SiO,27.80,31.5,12.4,40,7.339,5.957,5.107,4.194,2.94,0.115,-1.255,6.362,Yes,DEG89; OHN13; IZU95; LIN91A;,[11][61][46][12]
53,3.2-3.02,IRAS 18016-2743,271.190833,-27.719722,3.176,-3.024,-H$_2$O~+OH~-SiO,3.02,7.15,3.07,132,9.155,8.144,7.722,8.257,5.172,1.879,-0.113,7.835,Yes,DAV93A; HU94; LIN91A; SEV97A; GOM15; NAK03B;,[29][62][12][52][63][60]
54,8.9-0.01,IRAS 18025-2113,271.39787,-21.228389,8.933,-0.015,+H$_2$O~+OH~+SiO,178.00,152,38.4,512,4.586,3.248,2.637,-0.982,-1.017,-1.4,-2.916,5.553,Yes,KIM10; KIM14; NRO\_list; KIM10; TAK01; WAL14; LEW95A; LIN91A; SEV01A; SEV97A;,[21][18][19][21][3][54][34][12][64][52]
55,20.5+6.06,IRAS 18039-0813,271.678354,-8.220093,20.46,6.062,+H$_2$O~+OH~+SiO,68.60,38.6,8.94,5.42,3.517,2.218,1.532,-1.04,-1.232,-0.672,-1.788,3.32,Yes,KIM13; TAK01; VAL01; KIM14; NRO\_list; LEW95A;,[33][3][26][18][19][34]
56,23.2+7.24,IRAS 18050-0518,271.920958,-5.30545,23.156,7.238,+H$_2$O~+OH~+SiO,35.70,30.8,4.64,14.8,7.55,5.912,4.761,3.801,2.966,1.06,-0.341,5.102,Yes,DEG12; LIN91A; YUN13;,[23][12][9]
57,14.5+2.31,IRAS 18056-1514,272.118191,-15.225,14.512,2.31,+H$_2$O~+OH~+SiO,13.60,15.2,5.94,37.8,11.334,10.028,9.509,7.783,4.408,0.44,-0.749,10.258,Yes,DEG00B; LIN91A; SEV01A; YUN14; YUN13; YUN14;,[65][12][64][45][9][45]
58,61.5+23.16,IRAS 18076+3445,272.35283,34.772151,61.473,23.164,+H$_2$O~+OH~+SiO,32.00,27.1,5.24,1.92,7.612,5.687,4.404,1.752,0.322,-0.513,-1.936,6.34,Yes,DAV93B; LEW94; LEW97; LSQ92; GOM90; KIM10; KIM14; MAT00; TAK94; VAL01;,[15][24][27][7][66][21][18][67][36][26]
59,12.8+0.90,IRAS 18071-1727,272.525,-17.443056,12.758,0.895,-H$_2$O~+OH~-SiO,23.70,76.6,83.5,305,11.825,9.742,8.681,8.923,5.806,-0.035,-2.339,11.02,Yes,DAV93A; DAV93B; ENG07; SEV01A; WOL12; GOM15; NAK03B;,[29][15][16][64][8][63][60]
60,18.8+4.14,IRAS 18076-1034,272.6033735,-10.5711115,18.826,4.136,+H$_2$O~-OH~+SiO,177.00,110,18.1,17.7,3.567,2.254,1.583,-1.188,-1.432,-1.187,-2.592,4.175,Yes,KIM10; KIM14; NRO\_list; LEW95A; LIN91A; TAK01;,[21][18][19][34][12][3]
61,3.5-4.34,IRAS 18074-2805,272.660919,-28.084444,3.485,-4.338,+H$_2$O~-OH~+SiO,9.11,11.4,1.87,48.2,7.252,6.197,5.437,4.985,4.053,2.632,0.756,4.681,Yes,IZU95B; NAK93; LIN91A; NAKA93;,[50][47][12][49]
62,5.0-3.73,IRAS 18083-2630,272.857774,-26.491944,4.971,-3.73,+H$_2$O~+OH~+SiO,156.00,196,31.2,83.8,6.346,3.632,2.36,-0.813,-1.75,-1.665,-3.201,5.561,Yes,DAV93B; LIN91A; LSQ92; WOL12; IZU95; KIM10; KIM14; NRO\_list; VAL01;,[15][12][7][8][46][21][18][19][26]
63,15.4+1.59,IRAS 18099-1449,273.197375,-14.813889,15.375,1.594,+H$_2$O~-OH~+SiO,14.10,13.2,22.9,222,6.767,5.272,4.399,4.176,3.099,1.559,0.175,4.224,Yes,DEG04B; YUN14;,[35][45]
64,17.1+2.53,IRAS 18100-1250,273.210375,-12.829111,17.125,2.533,+H$_2$O~-OH~+SiO,5.14,4.31,18.3,155,11.593,8.573,6.802,5.311,4.288,2.4,1.025,5.777,Yes,DEG04B; YUN14;,[35][45]
65,11.5-0.58,IRAS 18100-1915,273.262912,-19.238611,11.522,-0.582,-H$_2$O~+OH~+SiO,8.70,18.2,20.1,396,7.115,5.965,5.502,7.162,7.817,5.332,1.744,3.758,Yes,DAV93A; DAV93B; DEA04; LIN91A; SEV01A; DEA07; DEG07A; YOO14; DEG07A;,[29][15][68][12][64][69][70][4][70]
66,57.2+20.67,IRAS 18125+3010,273.61042,30.194722,57.181,20.669,+H$_2$O~-OH~-SiO,52.10,26.5,4.5,1.96,2.787,1.617,1.307,-1.42,-0.933,-0.148,-1.019,2.326,Yes,KIM14; LEW94; TAK01;,[18][24][3]
67,14.2+0.44,IRAS 18117-1625,273.66125,-16.410833,14.186,0.438,+H$_2$O~+OH~+SiO,5.31,6.55,19.4,362,10.914,9.029,8.184,6.087,4.358,3.027,1.263,6.921,Yes,DEG00B; YUN14;,[65][45]
68,14.3+0.51,IRAS 18118-1615,273.672292,-16.234167,14.346,0.513,-H$_2$O~+OH~+SiO,7.52,6.83,17.7,464,14.153,10.863,8.432,5.886,4.624,2.72,1.006,7.426,Yes,DEG04B; YUN13; YUN14; YUN14;,[35][9][45][45]
69,15.3+0.77,IRAS 18127-1516,273.91625,-15.253611,15.32,0.774,+H$_2$O~+OH~+SiO,7.91,8.34,23.3,361,12.793,10.394,8.162,5.38,4.101,1.933,0.362,7.8,Yes,IZU99; YUN14;,[71][45]
70,15.7+0.77,IRAS 18135-1456,274.106164,-14.9195135,15.701,0.772,+H$_2$O~+OH~+SiO,31.00,124,158,429,9.199,7.329,6.427,8.645,8.797,6.601,1.008,5.419,Yes,BEN96; VAL01; DAV93A; DAV93B; DEA04; ENG07; ETO04B; SEV01A; SIV99; WOL12; JEW91; NAK03B; NRO\_list;,[20][26][29][15][68][16][72][64][73][8][17][60][19]
71,12.9-0.88,IRAS 18139-1811,274.22875,-18.178889,12.89,-0.881,+H$_2$O~+OH~+SiO,37.40,32,5.03,371,9.673,7.067,5.372,3.266,1.133,0.152,-1.349,6.721,Yes,KIM13; TAK01; KIM14; LIN91A;,[33][3][18][12]
72,32.8+8.87,IRAS 18170+0353,274.889828,3.913842,32.797,8.872,-H$_2$O~+OH~+SiO,5.58,4.62,0.76,2.12,13.674,11.066,8.763,5.894,4.357,1.925,0.615,8.148,Yes,DEG10B; LEW94; VAL01;,[74][24][26]
73,12.8-1.94,IRAS 18176-1848,275.1533215,-18.785833,12.769,-1.94,+H$_2$O~+OH~+SiO,54.70,79.9,23.5,147,11.961,8.257,5.5,-0.218,-1.43,-1.342,-3.21,8.71,Yes,DIC91; ENG07; LIN89; LSQ92; SEV01A; GOM90; NRO\_list; TAK01; TAK94;,[22][16][6][7][64][66][19][3][36]
74,16.1-0.29,IRAS 18182-1504,275.27875,-15.056142,16.117,-0.29,+H$_2$O~+OH~+SiO,75.10,194,237,530,8.386,6.207,5.13,7.26,5.694,3.161,-1.475,6.605,Yes,DEA04; ENG07; LIN89; WOL12; DEG07A; GOM90; GOM90; VAL01; YOO14;,[68][16][6][8][70][66][66][26][4]
75,17.6+0.16,IRAS 18196-1331,275.6093125,-13.504167,17.638,0.157,+H$_2$O~+OH~-SiO,155.00,574,4810,5700,15.045,12.706,7.324,2.165,-1.746,-1.342,-4.066,11.39,Yes,A2000; C2004; LIN89; BEN96; SUN07; VAL01; NAK03B;,[55][56][6][20][31][26][60]
76,16.6-0.5,IRAS 18199-1442,275.711667,-14.680278,16.645,-0.483,-H$_2$O~+OH~+SiO,12.10,25.5,22.2,283,13.138,9.884,8.297,6.886,2.914,1.399,-0.476,8.773,Yes,GOM15; LIN91A; NAK03B;,[63][12][60]
77,17.6-0.13,IRAS 18204-1344,275.824295,-13.713455,17.551,-0.126,+H$_2$O~+OH~+SiO,496.00,326,73.1,256,2.845,1.403,0.713,-2.216,-2.437,-2.708,-3.305,4.018,Yes,GVA14; KIM10; TAK01; VAL01; WAL14; IMA99; KIM10; KIM14; NRO\_list; RUD10;,[75][21][3][26][54][76][21][18][19][77]
78,35.7+9.08,IRAS 18216+0634,276.0155,6.607167,35.743,9.08,-H$_2$O~+OH~-SiO,10.10,18.2,4.97,3.09,14.538,11.147,8.602,5.194,3.386,0.784,-0.831,9.433,Yes,DEG10B; YUN14;,[74][45]
79,18.8+0.30,IRAS 18212-1227,276.022083,-12.436742,18.769,0.302,-H$_2$O~+OH~-SiO,19.80,26,375,59.2,10.737,9.091,8.38,10.435,10.65,4.698,-1.242,9.622,Yes,DEG07A; DEG07A; YUN13; DIC91; ENG07; LIN89; SEV01A;,[70][70][9][22][16][6][64]
80,15.8-1.38,IRAS 18216-1552,276.122917,-15.853056,15.795,-1.383,-H$_2$O~+OH~+SiO,22.20,33.8,11.1,328,10.699,9.149,8.509,6.807,3.173,1.078,-0.681,9.19,Yes,DAV93B; LSQ92; DEG04B; YUN14;,[15][7][35][45]
81,38.0+9.79,IRAS 18231+0855,276.3889975,8.946471,38.034,9.787,+H$_2$O~+OH~+SiO,4.80,3.44,0.67,1.64,8.248,7.025,6.166,5.453,4.507,2.153,0.973,5.193,Yes,DEG10B; KIM14; KIM13; VAL01; LEW94;,[74][18][33][26][24]
82,25.0+2.69,IRAS 18245-0552,276.8009835,-5.850021,24.957,2.692,-H$_2$O~+OH~+SiO,25.00,23.2,5.82,17.2,10.909,8.539,6.677,4.367,2.895,0.461,-0.909,7.586,Yes,DEG04B; LSQ92; SEV01A; YUN13;,[35][7][64][9]
83,29.3+4.88,IRAS 18248-0102,276.850708,-1.012684,29.281,4.881,+H$_2$O~-OH~+SiO,21.30,20.4,5.09,4.63,5.961,4.232,3.329,1.377,0.558,0.204,-0.845,4.174,Yes,DEG12; LSQ92; YOO14;,[23][7][4]
84,30.6+5.47,IRAS 18251+0023,276.933333,0.420237,30.597,5.464,+H$_2$O~+OH~+SiO,14.40,11.3,1.88,17.3,10.574,8.326,6.672,5.203,3.777,1.405,0.032,6.64,Yes,DEG10B; LEW94; VAL01;,[74][24][26]
85,20.7+0.24,IRAS 18251-1048,276.984583,-10.7822405,20.672,0.24,+H$_2$O~+OH~+SiO,6.67,13.3,16.2,325,8.194,7.06,6.523,6.34,2.947,1.591,-0.292,6.815,Yes,ENG07; LIN89; SEV01A; YUN14; NAK03B; VAL01; YUN13;,[16][6][64][45][60][26][9]
86,18.7-0.85,IRAS 18252-1305,277.018333,-13.061286,18.669,-0.849,+H$_2$O~-OH~-SiO,72.70,43.5,7.06,215,3.773,2.529,2.04,-0.311,-0.522,-0.501,-1.747,3.787,Yes,KIM13; TAK01; VAL01; KIM14; LIN91A;,[33][3][26][18][12]
87,39.0+9.40,IRAS 18262+0934,277.15415,9.613889,38.98,9.404,-H$_2$O~+OH~-SiO,4.50,3.39,0.43,1.73,8.173,6.909,6.089,5.428,4.518,2.285,1.043,5.046,Yes,DEG10B; LEW94; VAL01;,[74][24][26]
88,31.6+5.35,IRAS 18274+0112,277.489375,1.234915,31.581,5.341,-H$_2$O~+OH~-SiO,7.31,7.38,153,746,11.46,12.824,8.948,5.052,3.707,1.5,-0.182,9.13,Yes,BD97; DEG10B; SUN07;,[78][74][31]
89,21.8-0.13,IRAS 18286-0959,277.845417,-9.955556,21.797,-0.127,+H$_2$O~+OH~-SiO,24.90,24.5,18.4,405,8.833,7.239,6.567,9.283,9.09,5.676,0.319,6.248,Yes,DEG07A; SEV01A; YUN14; WAL11;,[70][64][45][53]
90,26.1+1.67,IRAS 18303-0519,278.251375,-5.289972,26.122,1.671,+H$_2$O~-OH~-SiO,59.80,71.9,15.8,299,10.173,8.969,8.49,4.165,1.097,-0.253,-2.17,10.66,Yes,DEG04B; LSQ92; VAL01;,[35][7][26]
91,20.3-1.52,IRAS 18307-1159,278.3925,-11.945833,20.279,-1.523,+H$_2$O~+OH~+SiO,10.70,11.7,24.3,292,8.505,7.671,7.408,4.713,3.334,0.983,-0.447,7.855,Yes,ENG07; LIN89; SEV01A; IZU99; VAL01;,[16][6][64][71][26]
92,20.8-1.46,IRAS 18314-1131,278.567709,-11.48992,20.763,-1.465,-H$_2$O~+OH~-SiO,148.00,90.2,18.2,255,7.48,5.671,4.27,-0.034,-0.825,-0.966,-2.412,6.682,Yes,CHO12; TAK01; KIM14; LIN91A;,[13][3][18][12]
93,24.6+0.22,IRAS 18325-0721,278.829583,-7.323056,24.582,0.224,-H$_2$O~+OH~-SiO,5.26,11.5,23.5,495,14.516,11.137,9.569,12.627,13.053,5.907,2.532,7.037,Yes,DEG07A; ENG07; LIN89; SEV01A;,[70][16][6][64]
94,24.7+0.24,IRAS 18327-0715,278.8745,-7.219497,24.694,0.232,+H$_2$O~+OH~+SiO,44.40,81.3,95,173,10.87,8.317,7.114,6.45,3.334,0.41,-1.366,8.48,Yes,DEA07; TAK01; VAL01; GOM90; LIN89;,[69][3][26][66][6]
95,25.0+0.28,IRAS 18332-0655,278.996196,-6.88725,25.044,0.278,+H$_2$O~+OH~+SiO,4.46,4.97,17.9,246,10.23,8.17,7.203,5.553,3.963,1.981,0.507,6.696,Yes,BLO94; DEG04B; WAL14;,[79][35][54]
96,31.4+3.34,IRAS 18341+0005,279.17,0.133956,31.367,3.344,+H$_2$O~+OH~-SiO,28.60,20.4,3.81,59.5,10.317,7.699,6.032,4.575,3.217,0.998,-0.416,6.448,Yes,DEG07B; LEW94; VAL01;,[32][24][26]
97,24.8-0.09,IRAS 18340-0720,279.19117,-7.305,24.763,-0.086,+H$_2$O~+OH~+SiO,30.80,41.9,143,169,14.344,9.007,5.843,4.229,1.256,0.574,-1.342,7.185,Yes,BLO94; ENG07; SEV01A; KIM13; TAK01; KIM14;,[79][16][64][33][3][18]
98,23.5-0.87,IRAS 18344-0850,279.296,-8.803074,23.48,-0.866,-H$_2$O~+OH~+SiO,21.40,18.7,6.48,240,6.536,4.947,3.996,3.424,1.157,0.653,-0.621,4.617,Yes,CHO12; TAK01; DEG04B; LIN89; SEV01A;,[13][3][35][6][64]
99,25.3-0.16,IRAS 18352-0655,279.492462,-6.8778655,25.275,-0.154,-H$_2$O~+OH~+SiO,42.60,72.8,41.9,301,9.748,6.587,4.962,1.553,1.165,-0.965,-2.462,7.424,Yes,BLO94; NAK06;,[79][80]
100,33.6+4.11,IRAS 18355+0227,279.527653,2.499444,33.641,4.104,+H$_2$O~+OH~+SiO,15.80,11.7,1.69,10.4,8.315,6.58,5.501,4.704,3.688,2.107,0.681,4.82,Yes,DEG07B; LEW94; VAL01;,[32][24][26]
101,26.3+0.18,IRAS 18359-0551,279.6615835,-5.819053,26.297,0.181,+H$_2$O~+OH~+SiO,37.20,27.8,74.5,268,6.823,5.159,4.042,3.45,1.409,0.466,-0.983,5.025,Yes,ENG07; LIN89; SEV01A; JEW91; NRO\_list; VAL01;,[16][6][64][17][19][26]
102,36.6+5.42,IRAS 18362+0538,279.676753,5.691389,36.564,5.416,+H$_2$O~+OH~+SiO,3.94,3.66,1.06,4.53,7.887,6.334,5.345,4.742,3.646,1.701,0.515,4.83,Yes,DEG10B; LEW94; VAL01;,[74][24][26]
103,27.9+0.24,IRAS 18387-0423,280.354189,-4.3433315,27.925,0.244,+H$_2$O~+OH~+SiO,319.00,282,73.7,868,3.89,2.689,2.065,-1.457,-1.844,-1.769,-3.006,5.071,Yes,DEG89; KIM10; TAK01; VAL01; WAL11; WAL14; KIM10; KIM14; NRO\_list; LEW95A;,[11][21][3][26][53][54][21][18][19][34]
104,39.0+5.70,IRAS 18397+0758,280.538188,8.021667,39.042,5.7,+H$_2$O~+OH~+SiO,8.27,4.77,0.97,3.98,6.782,5.735,4.923,4.469,3.744,2.124,1.027,3.896,Yes,DEG10B; LEW94; LEW97; VAL01;,[74][24][27][26]
105,38.6+5.45,IRAS 18398+0728,280.565924,7.524898,38.609,5.453,-H$_2$O~+OH~-SiO,8.89,10.1,1.95,4.46,11.056,8.7,6.968,4.929,3.527,1.285,-0.086,7.054,Yes,BEN96; DEG10B; LEW94;,[20][74][24]
106,28.4+0.08,IRAS 18402-0403,280.71655,-3.9985,28.397,0.08,+H$_2$O~+OH~-SiO,2.54,16.4,356,932,8.633,7.435,6.91,11.694,8.458,4.569,0.047,6.863,Yes,DEG05B; SEV01A; WAL11;,[81][64][53]
107,38.8+5.23,IRAS 18408+0730,280.829499,7.553812,38.752,5.232,+H$_2$O~+OH~-SiO,8.22,4.64,0.86,18.8,9.14,7.519,6.396,5.357,4.154,2.511,1.133,5.263,Yes,DEG10B; LEW94; LEW97; VAL01;,[74][24][27][26]
108,28.5-0.01,IRAS 18407-0358,280.8575,-3.931944,28.52,-0.014,-H$_2$O~+OH~+SiO,5.96,10.5,18.2,932,10.434,9.314,8.86,11.772,11.493,7.648,4.977,3.883,Yes,DEG07A; ENG07; LIN89; SEV01A;,[70][16][6][64]
109,44.6+7.51,IRAS 18432+1343,281.396,13.772539,44.603,7.506,+H$_2$O~+OH~+SiO,15.20,11.2,1.77,1.7,5.912,4.711,3.933,3.488,2.605,1.065,0.022,3.911,Yes,LEW95B; NAK03A; VAL01;,[25][82][26]
110,27.9-1.52,IRAS 18449-0514,281.907315,-5.185456,27.883,-1.517,-H$_2$O~+OH~+SiO,25.10,29.9,7.49,121,14.001,10.836,8.123,5.099,2.977,0.787,-0.751,8.874,Yes,BEN96; DEG04B; ENG07; SEV01A;,[20][35][16][64]
111,30.9+0.04,IRAS 18450-0148,281.922083,-1.752778,30.945,0.035,+H$_2$O~+OH~+SiO,23.70,104,295,2520,11.313,9.25,8.479,13.879,10.598,0.451,-2.574,11.053,Yes,DEA04; LIN89; SEV01A; WOL12; NAK03B; VAL01;,[68][6][64][8][60][26]
112,24.2-3.45,IRAS 18450-0922,281.958333,-9.322778,24.217,-3.443,+H$_2$O~+OH~+SiO,80.30,58.8,12,53.1,6.598,4.979,3.865,1.883,0.446,-0.366,-1.75,5.615,Yes,CHO12; DEG07B; JOS98;,[13][32][83]
113,25.1-3.02,IRAS 18451-0824,281.9775,-8.357994,25.086,-3.022,-H$_2$O~+OH~+SiO,98.40,66.3,12,72.7,5.537,3.957,3.076,1.911,-0.2,-0.518,-1.925,5.001,Yes,CHO12; TAK01; DEG07B; KIM14; SEV01A;,[13][3][32][18][64]
114,30.8-0.16,IRAS 18455-0200,282.036833,-1.948344,30.823,-0.156,+H$_2$O~+OH~+SiO,101.00,79.4,324,2260,5.91,4.167,2.99,-0.038,-0.732,-0.961,-2.302,5.292,Yes,NRO\_list; SEV01A; VAL01;,[19][64][26]
115,31.0-0.22,IRAS 18460-0151,282.179167,-1.808333,31.012,-0.219,+H$_2$O~+OH~-SiO,20.90,32.7,277,291,13.824,10.29,8.598,11.488,6.932,0.707,-1.08,9.678,Yes,DEG07A; ENG07; LIN89; SEV01A; WOL12;,[70][16][6][64][8]
116,26.2-2.81,IRAS 18465-0717,282.319623,-7.230556,26.246,-2.813,-H$_2$O~+OH~+SiO,16.40,16.7,4.03,62.9,10.967,8.796,7.08,4.254,2.219,0.556,-1.461,8.541,Yes,DEG99; ENG07; LSQ92; SEV01A; TAK01;,[84][16][7][64][3]
117,38.1+3.03,IRAS 18476+0555,282.52,5.991757,38.115,3.029,+H$_2$O~+OH~+SiO,39.90,34.5,6.64,14.8,9.424,6.958,5.245,3.771,1.755,0.272,-1.161,6.406,Yes,CHO12; YUN13; DEG07B; KIM14; LEW94; LSQ92;,[13][9][32][18][24][7]
118,348.2-19.65,IRAS 18467-4802,282.621667,-47.986389,348.224,-19.653,+H$_2$O~+OH~+SiO,285.00,343,72,22.8,10.114,6.768,4.18,1.525,-1.608,-1.513,-2.866,7.046,Yes,DEG01; DEG89; GAY89; LIN91A;,[10][11][40][12]
119,38.6+2.94,IRAS 18487+0617,282.808125,6.359169,38.573,2.94,+H$_2$O~+OH~-SiO,3.87,4.01,1.16,17.2,11.302,8.778,7.056,5.03,3.642,1.642,0.541,6.515,Yes,DEG04B; LEW94; VAL01;,[35][24][26]
120,34.6+0.92,IRAS 18487+0152,282.81625,1.938629,34.638,0.922,+H$_2$O~+OH~+SiO,29.70,31.3,8.6,234,16.255,10.942,7.553,4.691,1.923,0.243,-1.238,8.791,Yes,DEG04B; KIM10; KIM14; ENG07; LEW94; SEV01A; VAL01;,[35][21][18][16][24][64][26]
121,43.7+5.46,IRAS 18490+1158,282.853818,12.035,43.673,5.46,-H$_2$O~+OH~+SiO,9.06,8.58,1.59,2.77,7.303,5.956,5.087,4.398,3.306,1.207,-0.013,5.1,Yes,BEN96; DEG10B; LEW94; LSQ92;,[20][74][24][7]
122,42.3+4.47,IRAS 18501+1019,283.1365,10.391889,42.325,4.475,-H$_2$O~+OH~+SiO,11.20,12.8,3.41,4.84,13.519,10.545,8.556,5.385,2.947,1.664,0.034,8.522,Yes,FUJ01; LEW94; LEW97; LSQ92; YUN13;,[5][24][27][7][9]
123,51.6+8.79,IRAS 18512+2029,283.360073,20.558063,51.596,8.792,-H$_2$O~+OH~-SiO,36.10,34.3,5.39,1.63,9.092,6.818,5.322,4.375,2.778,0.15,-1.197,6.519,Yes,BEN96; TAK01; VAL01; LEW94; LEW97; LSQ92; NAK03A;,[20][3][26][24][27][7][82]
124,33.9-0.34,IRAS 18517+0037,283.587042,0.684583,33.873,-0.335,-H$_2$O~+OH~+SiO,16.60,39.4,26.3,165,13.362,11.224,10.332,9.415,5.143,0.922,-1.018,11.35,Yes,DAV93A; LEW94; LEW97; LIN91A; SEV01A; NAK03B; YUN13;,[29][24][27][12][64][60][9]
125,42.5+4.02,IRAS 18520+1014,283.6087165,10.300556,42.453,4.019,+H$_2$O~+OH~+SiO,9.73,9.55,1.42,7.21,7.486,6.003,4.968,4.92,3.767,1.911,0.47,4.498,Yes,DEG07B; KIM10; KIM14; LEW94; VAL01;,[32][21][18][24][26]
126,33.7-0.55,IRAS 18522+0021,283.697625,0.423611,33.691,-0.553,+H$_2$O~-OH~+SiO,54.80,44.8,10.5,118,5.633,3.718,2.864,8.884,11.027,8.907,7.755,-4.891,No,CHO12; DEG04B; JOS98; LEW87; LEW94;,[13][35][83][85][24]
127,35.3+0.21,IRAS 18525+0210,283.7707165,2.244861,35.345,0.213,+H$_2$O~+OH~+SiO,18.40,35.3,16.3,148,9.072,6.538,5.367,7.883,4.458,1.27,-0.699,6.066,Yes,DAV93A; DAV93B; LEW94; LEW97; LIN91A; SEV01A; NAK03B; VAL01;,[29][15][24][27][12][64][60][26]
128,40.8+2.92,IRAS 18530+0817,283.85368,8.353585,40.824,2.921,-H$_2$O~-OH~+SiO,43.80,34.2,5.77,84.7,9.404,6.905,5.119,3.408,0.307,-0.206,-1.303,6.422,Yes,LEW94; NAK03A; TAK01;,[24][82][3]
129,35.4+0.14,IRAS 18529+0210,283.859583,2.246944,35.388,0.135,-H$_2$O~+OH~-SiO,5.69,16.2,15.2,1920,12.947,8.627,6.485,12.089,10.085,2.13,-0.182,6.667,Yes,GOM15; LEW94; NAK03B;,[63][24][60]
130,40.1+2.42,IRAS 18535+0726,283.9870115,7.5083515,40.13,2.42,+H$_2$O~+OH~+SiO,63.00,70.7,11.5,85.1,13.087,10.16,8.209,4.814,2.84,0.381,-1.037,9.246,Yes,DAV93B; ENG07; LEW94; LEW97; LSQ92; SEV01A; KIM13; VAL01; KIM14; NAK03A;,[15][16][24][27][7][64][33][26][18][82]
131,36.3+0.28,IRAS 18540+0302,284.144542,3.112778,36.288,0.277,+H$_2$O~+OH~+SiO,18.60,29.5,11.4,138,14.106,9.757,6.968,4.206,2.501,0.495,-1,7.968,Yes,KIM10; KIM14; NAK03B; LIN91A; VAL01;,[21][18][60][12][26]
132,43.1+3.68,IRAS 18545+1040,284.2166685,10.740279,43.117,3.685,-H$_2$O~-OH~+SiO,48.20,30.6,4.47,6.19,10.572,8.399,6.59,4.127,2.775,0.752,-0.722,7.312,Yes,LEW94; NAK03A; NAK07; TAK01;,[24][82][86][3]
133,41.8+2.86,IRAS 18549+0905,284.336854,9.161256,41.762,2.863,+H$_2$O~+OH~+SiO,22.90,18.6,3.33,15,7.468,5.791,4.755,4.016,2.795,0.828,-0.516,5.271,Yes,KIM13; VAL01; KIM14; NAK03A; LEW94; LEW97; SIV90;,[33][26][18][82][24][27][2]
134,45.9+4.95,IRAS 18551+1345,284.360833,13.819167,45.936,4.949,+H$_2$O~-OH~+SiO,57.80,31.7,7.86,4.88,6.326,5.306,4.92,3.843,0.405,-0.178,-1.215,6.135,Yes,DEG10B; LEW94; VAL01;,[74][24][26]
135,36.0-0.27,IRAS 18554+0231,284.485809,2.587614,35.976,-0.266,+H$_2$O~+OH~+SiO,51.90,57.8,12.2,114,8.704,5.793,4.172,3.393,0.919,-0.262,-2.089,6.261,Yes,DEG04B; LEW94; LEW97; LSQ92; VAL01;,[35][24][27][7][26]
136,41.0+2.29,IRAS 18556+0811,284.5171905,8.258191,41.038,2.293,+H$_2$O~+OH~+SiO,104.00,84.7,10.2,79.9,7.162,5.264,3.953,0.435,-0.936,-0.759,-2.25,6.203,Yes,KIM13; VAL01; KIM14; NAK03A; LEW94; LEW97;,[33][26][18][82][24][27]
137,33.9-1.70,IRAS 18567+0003,284.837604,0.123889,33.944,-1.704,+H$_2$O~+OH~+SiO,30.80,28.2,4.57,130,10.137,7.614,5.706,4.25,2.987,1.141,-0.334,6.04,Yes,KIM13; VAL01; KIM14; LEW94; LSQ92;,[33][26][18][24][7]
138,41.6+1.96,IRAS 18578+0831,285.072917,8.5916665,41.585,1.956,+H$_2$O~+OH~+SiO,9.35,14.9,5.12,14.1,10.956,7.847,5.735,4.423,1.362,0.065,-1.489,7.224,Yes,LEW94; LEW97; LIN91A; SEV01A; NAK03B; VAL01; YUN13;,[24][27][12][64][60][26][9]
139,42.1+2.05,IRAS 18585+0900,285.22376,9.083656,42.091,2.048,-H$_2$O~+OH~+SiO,56.80,63.5,14.4,13.4,12.16,8.651,6.003,3.27,0.402,-0.429,-2.225,8.228,Yes,BEN96; LEW94; LEW97; NAK03A;,[20][24][27][82]
140,38.9+0.32,IRAS 18587+0521,285.30125,5.428722,38.875,0.309,+H$_2$O~+OH~-SiO,5.43,23.5,223,390,10.944,7.941,6.315,4.318,3.313,2.287,0.971,5.344,Yes,NAK03B; YUN14;,[60][45]
141,38.1-0.13,IRAS 18588+0428,285.333467,4.542014,38.101,-0.125,+H$_2$O~+OH~+SiO,10.80,13.1,20.1,393,8.761,7.342,6.812,4.596,2.408,0.751,-0.596,7.408,Yes,DEA04; SEV01A; DEA07; YOO14; DEG04B;,[68][64][69][4][35]
142,37.1-0.85,IRAS 18596+0315,285.52625,3.337778,37.119,-0.847,+H$_2$O~+OH~+SiO,2.60,14.2,22.6,113,14.044,12.241,11.322,10.733,10.865,5.841,-0.764,12.086,Yes,DEA04; DIC91; ENG07; LEW94; LEW97; LIN89; SEV01A; WOL12; DEA07; GOM94; TAK01; VAL01; JEW91; NRO\_list;,[68][22][16][24][27][6][64][8][69][87][3][26][17][19]
143,49.3+5.16,IRAS 19007+1652,285.75625,16.941944,49.343,5.155,-H$_2$O~+OH~-SiO,4.30,3.64,0.58,2.29,9.12,7.746,6.797,6.087,4.979,3.165,1.568,5.229,Yes,DEG10B; LEW94; LEW97; VAL01;,[74][24][27][26]
144,40.0+0.38,IRAS 19006+0624,285.76375,6.481159,40.021,0.382,-H$_2$O~+OH~+SiO,4.08,7.14,4.61,120,9.905,8.089,7.291,9.657,5.797,2.261,0.346,6.945,Yes,DAV93A; LEW94; LEW97; LIN91A; NAK03B;,[29][24][27][12][60]
145,46.0+3.39,IRAS 19010+1307,285.838042,13.199637,46.034,3.388,+H$_2$O~+OH~+SiO,7.74,11.1,2.4,6.45,11.2,8.302,6.286,5.869,4.059,1.247,-0.241,6.527,Yes,LEW94; NAK03A; VAL01;,[24][82][26]
146,39.2-0.17,IRAS 19010+0526,285.889585,5.525111,39.229,-0.168,-H$_2$O~+OH~+SiO,41.80,58.9,13.4,89.3,14.948,10.084,6.913,5.007,2.777,0.603,-1.334,8.247,Yes,DEG04B; LEW94; LEW97; LIN91A; YUN13;,[35][24][27][12][9]
147,38.2-0.89,IRAS 19017+0412,286.06129,4.283083,38.203,-0.889,+H$_2$O~+OH~+SiO,19.10,26.1,5.24,89.5,16.037,11.276,8.092,4.407,2.72,0.53,-1.112,9.204,Yes,DEG04B; LEW94; LEW97; SEV01A; VAL01;,[35][24][27][64][26]
148,51.8+5.96,IRAS 19024+1923,286.151417,19.474444,51.785,5.96,-H$_2$O~+OH~+SiO,21.70,18.2,2.94,8.31,7.882,6.083,4.904,4.372,3.551,1.245,-0.073,4.977,Yes,LEW94; LEW97; NAK03A; YUN13;,[24][27][82][9]
149,41.4+0.64,IRAS 19023+0745,286.1808065,7.838611,41.417,0.636,-H$_2$O~+OH~+SiO,11.10,15.9,4.24,121,11.302,9.063,7.755,4.126,2.842,0.863,-0.61,8.365,Yes,LEW94; SEV01A; NAK03A; YUN13;,[24][64][82][9]
150,43.1+1.32,IRAS 19029+0933,286.342083,9.639722,43.091,1.321,+H$_2$O~+OH~+SiO,18.20,15.7,4.55,17.7,10.747,9.347,7.851,4.247,2.934,0.475,-0.809,8.66,Yes,LEW94; NAK03A; YUN13;,[24][82][9]
151,50.0+4.81,IRAS 19032+1715,286.368294,17.336667,49.962,4.812,+H$_2$O~-OH~+SiO,17.20,12.3,2.11,2.87,6.388,5.128,4.266,3.333,2.75,1.061,0.161,4.105,Yes,LEW94; NAK03A; YUN13;,[24][82][9]
152,50.4+4.76,IRAS 19041+1734,286.600915,17.657975,50.35,4.76,+H$_2$O~+OH~-SiO,6.30,4.11,0.78,2.96,8.138,6.749,5.891,5.912,4.379,2.771,1.393,4.498,Yes,DEG10B; NAK03A; LEW94; VAL01;,[74][82][24][26]
153,43.5+1.21,IRAS 19041+0952,286.63,9.954722,43.501,1.214,-H$_2$O~+OH~+SiO,13.50,14.1,2.24,25.9,13.055,10.097,7.921,4.263,2.924,0.918,-0.43,8.351,Yes,LEW94; LEW97; NAK03A; YUN13;,[24][27][82][9]
154,43.8+1.30,IRAS 19043+1009,286.679667,10.2425,43.78,1.302,+H$_2$O~+OH~+SiO,54.80,53.6,10.4,20.8,9.355,6.99,5.259,2.131,0.246,-0.268,-1.86,7.119,Yes,DAV93B; ENG07; LEW94; LEW97; LSQ92; KIM13; VAL01; NAK03A; NRO\_list;,[15][16][24][27][7][33][26][82][19]
155,42.4+0.54,IRAS 19044+0833,286.705832,8.630556,42.36,0.539,-H$_2$O~-OH~+SiO,13.10,13.9,3.85,18.8,8.517,6.213,4.88,4.107,2.769,0.639,-0.366,5.246,Yes,LEW94; NAK03A; YUN13;,[24][82][9]
156,48.7+3.76,IRAS 19047+1539,286.744502,15.732778,48.694,3.761,-H$_2$O~-OH~+SiO,10.60,9.94,1.87,4.3,7.815,6.056,4.866,4.061,2.997,0.783,-0.423,5.289,Yes,LEW87; LEW94; NAK03A; YUN13;,[85][24][82][9]
157,43.2+0.74,IRAS 19052+0922,286.912781,9.454057,43.185,0.736,+H$_2$O~+OH~+SiO,24.80,18.7,5.25,29.1,8.458,7.474,7.143,5.005,3.415,0.768,-0.634,7.777,Yes,LEW94; LEW97; NAK03A; VAL01;,[24][27][82][26]
158,37.1-2.55,IRAS 19055+0225,287.0125,2.5080555,37.061,-2.547,-H$_2$O~+OH~+SiO,8.78,12.3,2.58,56.9,13.621,10.782,8.862,6.164,4.067,1,-0.584,9.446,Yes,DEG04B; LEW94; LIN91A; YUN13;,[35][24][12][9]
159,44.5+1.16,IRAS 19061+1041,287.13,10.779721,44.46,1.156,+H$_2$O~+OH~+SiO,9.48,10.5,2.48,107,7.117,5.732,5.091,5.23,3.785,1.455,-0.004,5.095,Yes,KIM13; TAK01; VAL01; KIM14; LEW94; LIN91A;,[33][3][26][18][24][12]
160,42.6+0.07,IRAS 19065+0832,287.243455,8.629753,42.604,0.066,+H$_2$O~+OH~+SiO,20.20,51.5,31.2,122,8.554,7.041,6.361,6.383,4.315,0.575,-1.525,7.886,Yes,DAV93A; DAV93B; ENG07; ETO04B; LIN89; SEV01A; NAK03B; YUN13;,[29][15][16][72][6][64][60][9]
161,45.2+1.36,IRAS 19068+1127,287.29725,11.5455695,45.216,1.363,+H$_2$O~+OH~+SiO,18.10,19.2,3.35,23,10.89,8.093,6.208,4.536,3.4,1.082,-0.315,6.523,Yes,LEW94; NAK03A; VAL01; YUN13;,[24][82][26][9]
162,43.3+0.32,IRAS 19069+0916,287.330208,9.353203,43.285,0.324,+H$_2$O~+OH~+SiO,4.80,10,7.18,77.9,9.929,7.835,6.798,4.772,3.075,0.749,-0.712,7.51,Yes,KIM10; KIM14; NAK03B; KIM10; NAK03B; TAK01; VAL01; VLE14; LEW94; LEW97; SEV01A;,[21][18][60][21][60][3][26][88][24][27][64]
163,43.8+0.52,IRAS 19071+0946,287.382344,9.863611,43.762,0.514,+H$_2$O~+OH~+SiO,7.94,18,5.62,85.2,8.83,7.394,6.811,5.304,3.159,0.71,-1.126,7.937,Yes,DAV93A; ENG07; LEW94; LEW97; LIN89; SEV01A; KIM14; NAK03B; VAL01;,[29][16][24][27][6][64][18][60][26]
164,40.8-1.06,IRAS 19071+0625,287.4098,6.501389,40.791,-1.061,-H$_2$O~-OH~+SiO,15.50,14.6,2.26,97.1,12.665,9.657,7.662,5,3.353,1.34,-0.053,7.715,Yes,LEW87; LEW94; NAK03A; YUN13;,[85][24][82][9]
165,43.4+0.23,IRAS 19075+0921,287.48812,9.44783,43.441,0.229,+H$_2$O~+OH~-SiO,133.00,164,54.9,78,9.55,7.428,6.335,6.802,3.044,-1.165,-3.105,9.44,Yes,DAV93B; ETO04B; LSQ92; KIM13; TAK01; KIM14;,[15][72][7][33][3][18]
166,45.6+1.24,IRAS 19079+1143,287.58125,11.817778,45.586,1.242,-H$_2$O~+OH~+SiO,10.40,9.53,1.18,23.1,9.634,8.122,7.351,4.631,3.463,1.486,0.228,7.123,Yes,LEW94; NAK03A; YUN13;,[24][82][9]
167,38.2-2.68,IRAS 19081+0322,287.652083,3.450761,38.193,-2.681,+H$_2$O~+OH~+SiO,9.09,18.4,11.2,82.9,5.048,4.049,3.953,6.595,3.956,0.911,-1.063,5.016,Yes,DAV93A; DAV93B; LEW94; LEW97; LIN91A; NAK03B; VAL01;,[29][15][24][27][12][60][26]
168,43.1-0.19,IRAS 19083+0851,287.697354,8.939444,43.085,-0.189,+H$_2$O~+OH~+SiO,41.60,36.4,6.33,79.3,8.187,5.871,4.515,2.368,0.862,0.022,-1.515,6.03,Yes,KIM13; TAK01; KIM14; NAK03A; LEW94; LEW97;,[33][3][18][82][24][27]
169,42.3-0.66,IRAS 19085+0755,287.731531,8.0034,42.271,-0.651,+H$_2$O~+OH~-SiO,4.63,9.14,8.2,68.2,12.19,10.91,10.4,9.903,9.186,7.352,2.765,7.635,Yes,LEW94; LEW97; SEV01A; NAK03B; VAL01;,[24][27][64][60][26]
170,47.9+2.22,IRAS 19087+1413,287.772426,14.305556,47.88,2.224,+H$_2$O~-OH~+SiO,9.51,8.6,1.58,11.2,7.563,5.999,5.111,4.041,3.325,1.404,0.027,5.084,Yes,LEW94; LIN91A; NAK03A; YUN13;,[24][12][82][9]
171,45.5+0.95,IRAS 19088+1129,287.79616,11.576794,45.469,0.944,+H$_2$O~+OH~+SiO,15.60,13.4,1.28,17.5,8.062,6.491,5.351,4.323,3.234,1.598,0.208,5.143,Yes,LEW94; LEW97; LIN91A; NAK03A; VAL01;,[24][27][12][82][26]
172,38.3-2.82,IRAS 19087+0323,287.820833,3.47344,38.291,-2.82,+H$_2$O~+OH~+SiO,17.90,23.7,5.45,63.1,10.214,7.756,5.917,4.974,3.034,0.144,-1.514,7.431,Yes,KIM13; VAL01; YUN13; KIM14; LEW94; LEW97; SEV01A;,[33][26][9][18][24][27][64]
173,45.1+0.13,IRAS 19110+1045,288.341792,10.8482,45.071,0.132,+H$_2$O~+OH~-SiO,57.60,494,5910,7500,8.14,7.229,6.83,7.079,6.521,0.984,-1.617,8.447,Yes,A2000; BD97; C2001; FC99; FEL07; KIM13; TAK01; VAL01; KIM14;,[55][78][89][90][91][33][3][26][18]
174,46.5+0.81,IRAS 19112+1220,288.403629,12.42619,46.497,0.811,-H$_2$O~+OH~-SiO,3.70,7.64,3.67,117,11.394,10.367,9.977,13.256,9.828,2.872,0.577,9.4,Yes,DAV93A; DEG07A; DEG07A; NAK03B;,[29][70][70][60]
175,46.0+0.27,IRAS 19123+1139,288.670125,11.747056,46.017,0.265,-H$_2$O~+OH~-SiO,9.28,20.4,84.9,236,12.43,9.496,7.364,5.663,3.838,2.398,-1.153,8.517,Yes,NAK03B; YUN13; YUN14; YUN14;,[60][9][45][45]
176,51.0+2.81,IRAS 19127+1717,288.747929,17.378478,51.042,2.812,-H$_2$O~+OH~-SiO,12.10,18.8,8.5,7.37,10.771,9.862,8.856,6.592,4.767,0.985,-0.675,9.531,Yes,FUJ01; LIK89; YOO14;,[5][48][4]
177,43.9-1.02,IRAS 19128+0910,288.817917,9.262325,43.885,-1.019,-H$_2$O~+OH~+SiO,8.41,16.8,5.01,85.1,15.861,14.688,11.595,12.2,10.845,6.832,-0.742,12.337,Yes,ENG07; LEW94; LEW97; LIN91A; SEV01A; NAK03B;,[16][24][27][12][64][60]
178,54.9+4.64,IRAS 19134+2131,288.897338,21.609167,54.868,4.64,+H$_2$O~-OH~-SiO,5.06,15.6,8.56,3.95,9.187,8.054,7.629,11.132,9.089,1.887,-0.483,8.112,Yes,DAV93A; HU94; LEW87; LEW94; LIK89; YUN14; FUJ01; KIM14; NAK03B; GOM15;,[29][62][85][24][48][45][5][18][60][63]
179,57.1+5.12,IRAS 19161+2343,289.560833,23.823961,57.124,5.116,+H$_2$O~+OH~+SiO,112.00,137,31,8.08,13.439,9.646,6.883,3.898,0.533,0.103,-2.014,8.897,Yes,DAV93B; ETO04B; LEW94; LEW97; LIN89; LSQ92; SIV99; KIM13; NAK07; VAL01; KIM14; NAK03A; NRO\_list;,[15][72][24][27][6][7][73][33][86][26][18][82][19]
180,43.1-2.30,IRAS 19160+0755,289.611917,8.009847,43.141,-2.297,+H$_2$O~+OH~+SiO,7.45,9.88,2.51,8.09,14.91,11.371,8.822,5.608,3.708,1.164,-0.515,9.337,Yes,LEW94; LEW97; NAK03A; VAL01;,[24][27][82][26]
181,51.7+2.09,IRAS 19167+1733,289.749998,17.647251,51.725,2.091,-H$_2$O~+OH~+SiO,12.50,10.6,1.34,16.4,8.351,6.364,5.192,4.349,3.293,1.277,0.066,5.126,Yes,BEN96; LEW94; NAK03A;,[20][24][82]
182,45.1-1.65,IRAS 19175+0958,289.978182,10.070158,45.133,-1.654,+H$_2$O~+OH~+SiO,6.56,7.41,0.99,83.2,10.223,8.738,8.147,4.688,3.354,1.51,0.123,8.024,Yes,LEW94; LIN91A; NAK03A; VAL01;,[24][12][82][26]
183,45.8-1.32,IRAS 19175+1042,289.9874375,10.80174,45.784,-1.319,+H$_2$O~+OH~+SiO,7.52,14.4,6.28,57.5,13.311,10.886,8.579,5.127,3.298,1.487,-0.246,8.825,Yes,DAV93A; LEW94; LEW97; NAK03B; VAL01; YUN14;,[29][24][27][60][26][45]
184,47.1-0.72,IRAS 19178+1206,290.058333,12.206105,47.057,-0.722,-H$_2$O~+OH~+SiO,3.66,8.56,4.85,68.2,9.346,8.295,7.939,11.44,10.691,5.422,-0.282,8.221,Yes,LEW94; LEW97; NAK03B;,[24][27][60]
185,46.8-0.97,IRAS 19183+1148,290.177083,11.900833,46.842,-0.968,-H$_2$O~+OH~+SiO,3.29,7.28,3.83,93.7,9.197,7.569,6.891,6.801,3.963,1.397,-0.429,7.32,Yes,LEW94; LIN91A; NAK03B;,[24][12][60]
186,12.0-17.70,IRAS 19178-2620,290.234125,-26.243333,11.955,-17.704,-H$_2$O~+OH~+SiO,78.90,96.9,24.2,8.04,9.643,6.72,4.588,0.364,-0.936,-1.316,-3.091,7.679,Yes,DAV93B; LIN89; LSQ92; DEG89; YOO14; NRO\_list;,[15][6][7][11][4][19]
187,63.5+7.72,IRAS 19190+3035,290.246667,30.690801,63.549,7.721,-H$_2$O~+OH~+SiO,5.34,7.16,1.43,1.48,11.655,9.387,7.677,5.474,3.988,1.376,-0.041,7.718,Yes,BEN96; FUJ01; NAK03A; LEW94; LEW97;,[20][5][82][24][27]
188,46.1-1.47,IRAS 19188+1057,290.294921,11.045556,46.141,-1.471,-H$_2$O~+OH~+SiO,4.02,8.35,5.2,65.1,12.154,11.028,10.576,8.107,4.837,1.711,-0.242,10.818,Yes,LEW94; LIN91A; NAK03B;,[24][12][60]
189,39.3-5.07,IRAS 19186+0315,290.29875,3.3494135,39.326,-5.071,+H$_2$O~+OH~+SiO,15.50,19,2.87,3.38,10.086,8.145,6.519,4.65,3.183,0.795,-0.476,6.995,Yes,DEG10B; KIM14; KIM13; VAL01; VLE14; LEW94;,[74][18][33][26][88][24]
190,44.8-2.31,IRAS 19192+0922,290.4022915,9.465556,44.795,-2.307,+H$_2$O~+OH~+SiO,127.00,155,41.4,9.78,9.449,6.759,4.821,1.379,-0.648,-1.573,-2.921,7.742,Yes,DAV93B; ENG07; LEW94; LIN89; LSQ92; SEV01A; WOL12; GOM90; KIM10; KIM14; NAK03A; NRO\_list; NAK07; VAL01;,[15][16][24][6][7][64][8][66][21][18][82][19][86][26]
191,55.1+3.07,IRAS 19199+2100,290.517083,21.109129,55.126,3.072,-H$_2$O~+OH~-SiO,19.00,31,10.1,4.88,11.772,10.889,10.627,8.458,4.783,-0.088,-1.57,12.197,Yes,BEN96; FUJ01; NAK03B; LIN91A;,[20][5][60][12]
192,50.4+0.48,IRAS 19200+1536,290.57387,15.696528,50.372,0.479,-H$_2$O~+OH~+SiO,6.06,10.8,5.15,41.2,10.127,8.635,7.95,7.494,5.138,2.449,0.343,7.607,Yes,DAV93A; LEW94; LIN89; LIN91A; NAK03B;,[29][24][6][12][60]
193,55.5+3.08,IRAS 19206+2121,290.701042,21.448581,55.507,3.08,+H$_2$O~+OH~-SiO,10.40,8.1,1.43,5.97,11.262,9.023,7.438,5.643,4.517,2.095,0.581,6.857,Yes,LEW94; LIN91A; NAK03A; VAL01;,[24][12][82][26]
194,49.5-0.38,IRAS 19213+1424,290.916875,14.518381,49.491,-0.37,+H$_2$O~+OH~-SiO,424.00,4340,4.8,26800,12.929,11.029,8.768,8.954,2.18,-3.197,,8.768,Yes,A2000; NRO\_list; VAL01;,[55][19][26]
195,41.4-4.77,IRAS 19214+0513,290.990917,5.316951,41.397,-4.766,-H$_2$O~+OH~+SiO,6.91,6.87,1.75,17.6,9.045,6.996,5.733,4.582,3.434,0.98,-0.228,5.961,Yes,LEW94; LEW97; NAK03A; VAL01;,[24][27][82][26]
196,68.7+9.39,IRAS 19231+3555,291.245873,36.0280555,68.742,9.394,-H$_2$O~+OH~+SiO,112.00,90.4,13.2,4.5,6.03,4.633,3.649,0.728,-0.405,-1.073,-2.478,6.127,Yes,JOS98; LEW94; NAK03A; NRO\_list; NAK07; TAK01; YUN13;,[83][24][82][19][86][3][9]
197,51.9+0.58,IRAS 19227+1700,291.250958,17.11492,51.929,0.576,+H$_2$O~+OH~-SiO,52.00,78.7,18.8,65.6,7.732,5.443,4.244,2.074,1.009,-0.329,-2.419,6.663,Yes,LEW94; NAK03A; VAL01;,[24][82][26]
198,52.1+0.60,IRAS 19229+1708,291.302083,17.24708,52.069,0.596,+H$_2$O~+OH~+SiO,46.10,35.6,7.57,65.8,6.311,4.648,3.589,1.727,0.353,-0.023,-1.227,4.816,Yes,KIM14; LEW94; LEW97; VAL01;,[18][24][27][26]
199,69.1+9.39,IRAS 19240+3615,291.46083,36.358333,69.12,9.389,-H$_2$O~+OH~+SiO,97.40,80.5,11.1,5.44,8.237,6.278,4.823,1.157,-0.038,-0.626,-2.23,7.053,Yes,LEW93; NAK03A; NRO\_list; TAK01;,[30][82][19][3]
200,47.2-2.57,IRAS 19248+1122,291.810417,11.484597,47.231,-2.574,+H$_2$O~+OH~+SiO,28.40,17.1,3.88,47.7,4.605,3.152,2.469,1.296,-0.185,0.05,-0.798,3.267,Yes,DEG12; LEW94; LEW97; VAL01;,[23][24][27][26]
201,56.6+2.47,IRAS 19252+2201,291.8425,22.130556,56.61,2.467,-H$_2$O~-OH~+SiO,65.20,47,7.09,8.62,7.567,5.672,4.327,1.541,-0.056,-0.273,-1.626,5.953,Yes,LEW94; LEW95B; NAK03A; NRO\_list; NAK07;,[24][25][82][19][86]
202,21.2-15.62,IRAS 19247-1722,291.91952,-17.26639,21.214,-15.615,+H$_2$O~-OH~-SiO,89.70,51.2,9.29,5.04,2.259,1.178,0.763,-1.951,-1.433,-0.372,-1.429,2.192,Yes,KIM13; KIM14; LIN91A;,[33][18][12]
203,51.8-0.23,IRAS 19254+1631,291.925125,16.623333,51.804,-0.225,+H$_2$O~+OH~+SiO,16.60,44.7,36.3,34.5,14.064,13.339,12.617,11.699,8.925,3.503,-0.147,12.764,Yes,LEW94; LEW97; NAK03B; VLE14;,[24][27][60][88]
204,41.9-5.76,IRAS 19259+0510,292.092549,5.274159,41.875,-5.755,-H$_2$O~+OH~+SiO,8.93,5.66,0.8,11.5,5.645,4.647,4.215,4.091,3.26,1.974,0.888,3.327,Yes,LEW94; LEW97; NAK03A; VAL01;,[24][27][82][26]
205,64.9+6.60,IRAS 19265+3116,292.12941,31.372952,64.908,6.603,-H$_2$O~+OH~+SiO,7.33,5.21,0.95,2.31,5.843,4.992,4.352,3.953,3.157,1.681,0.553,3.799,Yes,LEW94; LEW97; NAK03A; VAL01;,[24][27][82][26]
206,57.4+2.40,IRAS 19270+2239,292.29625,22.762763,57.366,2.4,-H$_2$O~+OH~+SiO,41.30,30,3.69,7.66,6.821,5.151,4.181,4.661,4.482,4.216,3.409,0.772,Yes,LEW95B; NAK03A; VAL01;,[25][82][26]
207,44.7-4.53,IRAS 19269+0813,292.34075,8.322809,44.69,-4.534,+H$_2$O~+OH~+SiO,3.30,4.53,1.28,14.7,15.337,12.283,9.888,10.404,9.439,6.427,3.017,6.871,Yes,FUJ01; LEW94; VAL01;,[5][24][26]
208,49.7-1.85,IRAS 19271+1354,292.3760205,14.013318,49.718,-1.854,+H$_2$O~+OH~+SiO,29.80,19.5,3.23,53.3,6.007,4.768,3.973,2.187,0.907,0.532,-0.445,4.418,Yes,LEW94; LEW97; NAK03A; VAL01; YUN13;,[24][27][82][26][9]
209,50.7-1.41,IRAS 19276+1500,292.472649,15.112916,50.729,-1.41,+H$_2$O~+OH~+SiO,8.73,8.41,1.58,89.9,8.452,6.485,5.303,5.024,3.568,1.916,0.644,4.659,Yes,LEW94; LEW97; LIN91A; NAK03A; VAL01;,[24][27][12][82][26]
210,54.9+0.73,IRAS 19283+1944,292.623333,19.844444,54.949,0.735,-H$_2$O~+OH~+SiO,88.50,179,88.2,31.3,11.48,9.743,8.899,6.375,2.64,-0.157,-2.694,11.593,Yes,LIK89; NAK03B; NAK03B; NRO\_list;,[48][60][60][19]
211,50.2-1.88,IRAS 19283+1421,292.657521,14.465129,50.246,-1.877,-H$_2$O~+OH~+SiO,15.20,15.3,2.54,52.3,9.653,7.582,5.953,4.06,3.031,0.846,-0.256,6.209,Yes,LEW94; LEW95A; NAK03A; YUN13;,[24][34][82][9]
212,63.5+5.28,IRAS 19288+2923,292.709703,29.499167,63.482,5.28,+H$_2$O~+OH~+SiO,40.40,57.1,13.7,7.27,15.201,12.476,9.069,3.648,0.717,-0.046,-1.908,10.977,Yes,GOM90; KIM10; KIM14; NAK03A; LEW94; LEW97; LIN89; VAL01;,[66][21][18][82][24][27][6][26]
213,57.5+1.82,IRAS 19295+2228,292.912375,22.588111,57.486,1.817,+H$_2$O~+OH~+SiO,14.20,25.3,3.89,9.02,15.185,12.558,9.474,5.809,2.8,0.737,-0.925,10.399,Yes,LIN89; NAK03B; YUN13;,[6][60][9]
214,51.8-1.56,IRAS 19303+1553,293.1493325,15.994383,51.816,-1.557,+H$_2$O~+OH~+SiO,10.50,9.78,1.46,61.3,8.205,6.833,6.195,6.143,4.637,2.034,0.541,5.654,Yes,KIM13; VAL01; KIM14; NAK03A; LEW94; LIN91A;,[33][26][18][82][24][12]
215,59.1+2.43,IRAS 19305+2410,293.166208,24.281683,59.083,2.428,-H$_2$O~+OH~+SiO,22.10,14.2,2.3,5.95,9.432,7.458,6.036,4.302,3.177,0.887,-0.308,6.344,Yes,LEW94; NAK03A; VAL01;,[24][82][26]
216,55.8+0.50,IRAS 19309+2022,293.279904,20.483056,55.806,0.502,-H$_2$O~+OH~+SiO,13.10,8.66,1.09,54.7,8.311,6.677,5.669,4.161,3.231,1.232,0.178,5.491,Yes,LIN91A; NAK03A; YUN13;,[12][82][9]
217,55.4+0.19,IRAS 19312+1950,293.35125,19.948611,55.371,0.185,+H$_2$O~+OH~+SiO,22.50,70.6,366,423,11.332,7.718,6.615,4.302,1.824,0.359,-2.077,8.692,Yes,DEG04C; NAK00; NAK03B; DEG04C; NAK00; NAK03B; NAK07; YUN13; YUN14; DEG04C; YUN14;,[92][93][60][92][93][60][86][9][45][92][45]
218,48.1-3.87,IRAS 19312+1130,293.3935415,11.617288,48.089,-3.873,+H$_2$O~+OH~+SiO,9.95,7.63,1.29,2.68,9.044,7.292,6.028,4.276,3.208,1.274,0.098,5.93,Yes,LEW94; LEW97; LIN91A; SIV90; NAK03A; VAL01;,[24][27][12][2][82][26]
219,46.2-5.02,IRAS 19316+0919,293.511667,9.435,46.225,-5.022,+H$_2$O~+OH~+SiO,6.06,3.31,0.7,11.9,9.941,8.169,6.822,6.162,4.498,2.425,1.06,5.762,Yes,DEG10B; LEW94; VAL01;,[74][24][26]
220,57.6+1.22,IRAS 19319+2214,293.514208,22.353772,57.549,1.217,+H$_2$O~+OH~-SiO,3.18,6.58,3.16,39.3,11.291,9.557,8.801,7.916,5.668,2.701,0.546,8.255,Yes,LEW94; NAK03B; VAL01;,[24][60][26]
221,56.6+0.56,IRAS 19323+2103,293.619537,21.174722,56.565,0.56,-H$_2$O~-OH~+SiO,10.50,8.47,2.3,48.4,10.951,8.237,6.454,5.356,3.693,1.729,0.447,6.007,Yes,LEW94; LIN91A; NAK03A; YUN13;,[24][12][82][9]
222,55.1-0.51,IRAS 19333+1918,293.879032,19.418143,55.148,-0.507,+H$_2$O~+OH~+SiO,24.60,21,4.85,67.7,10.517,8.021,6.319,3.868,1.814,0.617,-0.42,6.739,Yes,LEW94; LEW97; LSQ92; NAK03A; VAL01;,[24][27][7][82][26]
223,60.2+2.04,IRAS 19344+2457,294.1335415,25.070435,60.2,2.041,-H$_2$O~+OH~-SiO,4.95,8.23,1.72,7.68,10.916,9.43,8.766,5.617,3.841,1.221,-0.418,9.184,Yes,BEN96; LEW94; LIN91A; NAK03B;,[20][24][12][60]
224,57.3+0.32,IRAS 19348+2136,294.245113,21.725351,57.329,0.319,-H$_2$O~+OH~-SiO,50.20,33.4,5.57,30.9,5.486,3.878,2.998,0.912,0.299,-0.143,-1.379,4.377,Yes,LEW95A; NAK03A; TAK01;,[34][82][3]
225,53.3-2.01,IRAS 19349+1657,294.306667,17.063611,53.29,-2.009,+H$_2$O~-OH~+SiO,10.60,9.29,1.17,36.9,8.025,6.318,5.303,4.772,3.491,1.708,0.437,4.866,Yes,LEW87; LEW94; NAK03A; YUN13;,[85][24][82][9]
226,55.4-0.85,IRAS 19351+1922,294.335705,19.481006,55.413,-0.852,+H$_2$O~+OH~-SiO,14.90,12.1,2.52,45.2,5.999,4.7,3.997,3.581,2.852,1.021,-0.217,4.214,Yes,LEW93; NAK03A; VAL01;,[30][82][26]
227,56.4-0.31,IRAS 19352+2030,294.348352,20.615278,56.408,-0.308,-H$_2$O~+OH~-SiO,42.90,97.9,43.1,31.5,13.087,10.636,8.445,5.126,1.374,-0.26,-2.655,11.1,Yes,DAV93A; DAV93B; ETO04B; LEW94; LIK89; NAK03B; TAK01; YOO14; ZUC87;,[29][15][72][24][48][60][3][4][14]
228,55.3-0.94,IRAS 19352+1914,294.358875,19.347775,55.307,-0.936,+H$_2$O~+OH~+SiO,11.80,10.9,2.26,18.6,11.54,8.812,6.954,4.072,2.973,0.849,-0.284,7.238,Yes,LEW94; LEW97; NAK03A; VAL01;,[24][27][82][26]
229,22.7-17.93,IRAS 19361-1658,294.7535415,-16.8656335,22.745,-17.929,+H$_2$O~+OH~+SiO,97.80,76.4,10.2,2.81,4.339,3.238,2.606,-0.224,-0.281,-0.4,-1.929,4.535,Yes,BEN96; KIM10; TAK01; VAL01; KIM10; KIM14; NRO\_list; LIN89; LIN91A;,[20][21][3][26][21][18][19][6][12]
230,64.0+3.48,IRAS 19371+2855,294.7816225,29.043851,63.954,3.476,-H$_2$O~+OH~+SiO,50.40,39.1,6.01,5.57,6.045,4.605,3.933,1.93,0.461,-0.226,-1.255,5.188,Yes,LEW94; NAK03A; TAK01; VAL01;,[24][82][3][26]
231,53.1-2.76,IRAS 19374+1626,294.9152085,16.561417,53.136,-2.763,-H$_2$O~+OH~-SiO,4.07,8.41,3.57,4.55,12.905,12.174,11.983,8.968,6.105,2.869,0.483,11.5,Yes,DAV93A; LEW94; LEW97; LIN91A; FUJ01; NAK03B; YUN13;,[29][24][27][12][5][60][9]
232,43.9-7.95,IRAS 19374+0550,294.972356,5.964932,43.854,-7.953,+H$_2$O~+OH~+SiO,155.00,115,15.3,4.06,4.767,3.218,2.319,0.686,-0.551,-0.458,-1.894,4.213,Yes,JOS98; KIM13; TAK01; YUN13; KIM14; NAK03A;,[83][33][3][9][18][82]
233,68.5+5.76,IRAS 19382+3400,295.031989,34.120927,68.507,5.764,+H$_2$O~+OH~+SiO,7.52,6.28,0.87,2.33,7.814,6.61,5.797,5.272,4.429,2.364,0.845,4.952,Yes,LEW94; NAK03A; VAL01;,[24][82][26]
234,52.4-3.54,IRAS 19387+1527,295.2630815,15.571944,52.438,-3.54,+H$_2$O~+OH~+SiO,6.48,7.74,1.42,2.72,8.71,6.852,5.691,4.734,3.788,1.874,0.376,5.315,Yes,KIM13; TAK01; VAL01; KIM14; NAK03A; LEW94; LEW97;,[33][3][26][18][82][24][27]
235,60.6+0.99,IRAS 19393+2447,295.362308,24.915556,60.612,0.995,+H$_2$O~-OH~+SiO,12.90,10.4,2.28,37.9,6.441,4.912,4.203,3.459,2.99,1.296,0.097,4.106,Yes,LEW94; SIV90; NAK03A; YUN13;,[24][2][82][9]
236,56.3-1.52,IRAS 19395+1949,295.430917,19.942139,56.322,-1.523,+H$_2$O~+OH~+SiO,9.83,8.36,1.79,33.7,9.413,7.233,5.846,4.058,3.032,0.906,-0.301,6.147,Yes,LEW94; NAK03A; YUN13;,[24][82][9]
237,59.1-0.02,IRAS 19399+2258,295.5125,23.100683,59.103,-0.024,-H$_2$O~+OH~+SiO,17.00,14,3.8,21.3,7.928,5.943,4.908,4.013,3.219,0.832,-0.308,5.216,Yes,LEW93; NAK03A; VAL01;,[30][82][26]
238,69.9+5.59,IRAS 19422+3506,296.029167,35.235317,69.887,5.593,+H$_2$O~+OH~+SiO,203.00,172,28.4,6.97,9.182,6.924,5.301,0.902,-0.675,-1.139,-2.835,8.136,Yes,KIM13; NAK07; TAK01; VLE14; KIM14; NAK03A; NRO\_list; LEW94; LEW97; LSQ92;,[33][86][3][88][18][82][19][24][27][7]
239,68.4+4.67,IRAS 19425+3323,296.122417,33.509592,68.417,4.674,-H$_2$O~+OH~+SiO,30.60,19.6,2.39,15.2,6.9,5.545,4.596,3.362,2.425,-0.108,-0.819,5.415,Yes,LEW94; LIN91A; NAK03A; VAL01;,[24][12][82][26]
240,59.5-0.90,IRAS 19440+2251,296.536832,22.989861,59.478,-0.896,-H$_2$O~+OH~+SiO,15.70,27.9,11.7,35.5,8.824,7.496,6.954,10.135,6.056,1.578,-0.329,7.283,Yes,DAV93A; DAV93B; LEW94; LEW97; LIN89; NAK03B; NAK03B; YUN13;,[29][15][24][27][6][60][60][9]
241,62.0+0.21,IRAS 19454+2536,296.877432,25.725007,61.997,0.213,+H$_2$O~+OH~+SiO,16.50,12.5,2.81,67.2,6.959,5.33,4.364,3.627,1.6,0.515,-0.547,4.911,Yes,LEW94; LEW97; NAK03A; VAL01;,[24][27][82][26]
242,43.1-10.63,IRAS 19454+0355,296.981375,4.042748,43.113,-10.629,+H$_2$O~+OH~+SiO,59.40,46.9,5.62,2.05,6.116,4.639,3.347,2.542,0.908,0.506,-0.569,3.916,Yes,LEW95B; NRO\_list; VAL01;,[25][19][26]
243,70.4+4.92,IRAS 19464+3514,297.066875,35.3680555,70.424,4.923,+H$_2$O~+OH~+SiO,12.40,14.9,3.86,5.28,14.634,10.884,8.149,4.913,3.364,0.706,-0.776,8.925,Yes,FUJ01; LEW94; LIN91A; YUN13; YUN14;,[5][24][12][9][45]
244,59.5-1.52,IRAS 19462+2232,297.106932,22.665414,59.462,-1.513,+H$_2$O~+OH~+SiO,18.90,16.3,2.88,37.9,9.09,6.825,5.489,4.172,2.927,0.602,-0.676,6.165,Yes,LEW94; LEW97; NAK03A; VAL01;,[24][27][82][26]
245,64.1+1.14,IRAS 19466+2751,297.15875,27.992364,64.081,1.141,+H$_2$O~+OH~-SiO,27.80,27.1,6.78,37.9,5.275,4.292,3.685,2.384,1.772,0.118,-1.002,4.687,Yes,DEG10B; DEG12; LEW94; VAL01;,[74][23][24][26]
246,65.8+1.99,IRAS 19471+2944,297.293708,29.87547,65.766,1.992,+H$_2$O~+OH~+SiO,8.05,7.59,1.29,38.3,7.312,5.896,5.023,4.61,3.646,1.639,0.321,4.702,Yes,LEW94; NAK03A; VAL01;,[24][82][26]
247,52.2-6.49,IRAS 19488+1346,297.789583,13.910278,52.207,-6.486,-H$_2$O~+OH~+SiO,5.38,3.77,0.43,6.74,7.697,6.667,5.909,5.092,4.313,2.303,1.032,4.877,Yes,DEG10B; LEW94; LEW97; VAL01;,[74][24][27][26]
248,65.4+1.25,IRAS 19493+2905,297.838596,29.21703,65.439,1.249,+H$_2$O~+OH~+SiO,22.30,34.4,5.95,6.9,10.205,7.504,5.576,3.938,1.617,0.001,-1.805,7.381,Yes,BEN96; KIM10; VAL01; ENG07; LEW94; LIN89; LIN91A; LSQ92; WOL12; JEW91; KIM10; KIM14; NAK03A; NRO\_list;,[20][21][26][16][24][6][12][7][8][17][21][18][82][19]
249,47.8-9.24,IRAS 19495+0835,297.990458,8.71528,47.754,-9.238,+H$_2$O~+OH~+SiO,80.00,65.5,11.8,3.73,6.487,4.769,3.696,2.21,0.694,-0.343,-1.743,5.439,Yes,KIM13; TAK01; VAL01; KIM14; NAK03A; NRO\_list; LEW94; LEW97;,[33][3][26][18][82][19][24][27]
250,59.2-2.68,IRAS 19499+2141,298.031903,21.824758,59.172,-2.678,+H$_2$O~+OH~+SiO,10.40,10,1.96,32.8,7.789,6.21,5.133,3.767,1.911,0.558,-0.651,5.784,Yes,KIM13; VAL01; KIM14; NAK03A; LEW94; LSQ92;,[33][26][18][82][24][7]
251,60.0-2.20,IRAS 19500+2239,298.050091,22.792818,60.014,-2.198,-H$_2$O~+OH~-SiO,6.48,6.41,1.14,28.6,9.99,8.245,7.021,5.92,4.021,1.435,0.009,7.012,Yes,BEN96; LEW94; NAK03A;,[20][24][82]
252,74.7+6.32,IRAS 19511+3935,298.21575,39.723458,74.668,6.323,+H$_2$O~-OH~-SiO,13.70,32.1,20.2,38.7,6.133,5.032,4.494,3.833,3.003,0.749,-1.257,5.751,Yes,DAV93A; LIK89; FUJ01; VAL01;,[29][48][5][26]
253,63.8-0.12,IRAS 19508+2659,298.239742,27.128401,63.826,-0.124,+H$_2$O~+OH~+SiO,28.10,29.7,5.82,30.1,9.586,6.947,5.312,3.762,1.355,0.272,-1.15,6.462,Yes,ENG07; LEW94; LEW97; LIN91A; LSQ92; WOL12; NAK03A; NAK07; VAL01;,[16][24][27][12][7][8][82][86][26]
254,58.0-3.60,IRAS 19508+2014,298.262294,20.371475,58.031,-3.604,-H$_2$O~+OH~-SiO,5.14,6.36,0.93,15.4,10.933,9.269,7.936,5.637,4.393,2.75,1.046,6.89,Yes,BEN96; FUJ01; NAK03A; LEW94; LEW97;,[20][5][82][24][27]
255,62.6-1.13,IRAS 19519+2527,298.51328,25.584555,62.628,-1.128,+H$_2$O~+OH~+SiO,13.20,10.6,2.67,32.1,6.444,4.917,4.43,3.624,3.052,0.847,-0.228,4.658,Yes,LEW94; LEW95B; NAK03A; VAL01;,[24][25][82][26]
256,64.8+0.18,IRAS 19520+2759,298.522542,28.127123,64.811,0.175,+H$_2$O~-OH~-SiO,46.80,119,207,216,9.347,7.294,5.687,3.713,1.524,-0.137,-2.679,8.366,Yes,LIN96; NAK03B; VAL01;,[43][60][26]
257,64.4-0.10,IRAS 19520+2729,298.534945,27.616892,64.38,-0.097,-H$_2$O~+OH~-SiO,18.00,27.4,6.32,29.2,15.193,12.001,8.669,5.96,3.748,1.168,-0.545,9.214,Yes,BEN96; LEW94; LEW97; NAK03A;,[20][24][27][82]
258,57.7-4.22,IRAS 19522+1935,298.62083,19.728889,57.65,-4.223,+H$_2$O~+OH~+SiO,29.30,25.8,4.69,11.5,8.979,7.102,5.547,4.496,3.143,0.639,-0.625,6.172,Yes,KIM14; LEW94; LEW97; VAL01;,[18][24][27][26]
259,60.2-2.80,IRAS 19527+2231,298.71875,22.658178,60.215,-2.796,-H$_2$O~+OH~+SiO,3.08,2.51,0.47,27.4,7.732,6.422,5.517,4.974,4.046,1.899,0.765,4.752,Yes,BEN96; LEW94; NAK03A;,[20][24][82]
260,59.8-3.25,IRAS 19535+2157,298.923167,22.091547,59.827,-3.25,+H$_2$O~+OH~-SiO,3.32,2.27,0.4,20.8,7.383,6.314,5.596,4.834,3.992,2.096,0.962,4.634,Yes,LEW94; LEW97; NAK03A; VAL01;,[24][27][82][26]
261,68.5+1.27,IRAS 19565+3140,299.624068,31.803517,68.449,1.269,-H$_2$O~+OH~+SiO,6.25,14.3,4.7,44.1,9.075,7.771,7.231,6.949,4.196,1.666,-0.179,7.41,Yes,LEW94; LEW97; NAK03B; NAK03B; VAL01;,[24][27][60][60][26]
262,65.7-0.74,IRAS 19576+2814,299.911662,28.385278,65.669,-0.735,-H$_2$O~+OH~+SiO,17.40,37.2,15.4,9.98,9.851,8.45,7.779,6.683,3.832,1.011,-1.001,8.78,Yes,DAV93A; DAV93B; LIK89; NAK03B; YOO14;,[29][15][48][60][4]
263,69.2+1.41,IRAS 19579+3223,299.96375,32.535833,69.224,1.408,+H$_2$O~+OH~+SiO,18.50,10.6,2.1,33.6,5.218,4.122,3.369,3.527,1.702,1.076,-0.064,3.433,Yes,DEG12; LEW94; LEW97; VAL01; YUN13;,[23][24][27][26][9]
264,51.5-9.37,IRAS 19575+1143,299.984973,11.8625,51.51,-9.366,-H$_2$O~+OH~-SiO,10.20,5.85,0.84,1.3,7.088,5.933,5.159,4.71,3.821,2.34,1.201,3.958,Yes,DEG10B; LEW94; LEW97; VAL01;,[74][24][27][26]
265,53.1-8.67,IRAS 19583+1323,300.163333,13.526667,53.05,-8.669,-H$_2$O~-OH~+SiO,14.20,9.12,1.22,1.15,7.137,5.935,5.143,4.297,3.267,1.312,0.244,4.899,Yes,LEW94; NAK03A; YUN13;,[24][82][9]
266,70.3+1.60,IRAS 19598+3324,300.44,33.545587,70.293,1.6,+H$_2$O~+OH~-SiO,302.00,1780,10600,13000,11.723,10.31,7.8,9.224,7.373,-2.415,-4.549,12.349,Yes,A2000; BD97; SC2005; NAK03B; SUN07; VAL01;,[55][78][94][60][31][26]
267,60.9-4.95,IRAS 20021+2156,301.072083,22.083056,60.862,-4.952,+H$_2$O~-OH~+SiO,11.60,5.57,0.84,2.24,6.648,5.648,5.005,4.016,3.166,1.527,0.509,4.496,Yes,JIA99; YUN14;,[28][45]
268,66.8-1.25,IRAS 20023+2855,301.085625,29.0681945,66.793,-1.247,-H$_2$O~+OH~+SiO,5.26,14.6,10.8,37.4,11.391,10.064,9.543,12.97,13.171,11.792,7.043,2.5,Yes,DAV93A; DAV93B; DIC91; ENG07; LEW94; LEW97; LIN89; SIV99; WOL12; NAK03B; NAK03B; YUN13;,[29][15][22][16][24][27][6][73][8][60][60][9]
269,57.1-7.39,IRAS 20024+1727,301.167803,17.599021,57.075,-7.39,-H$_2$O~+OH~+SiO,61.00,60.9,9.47,3.07,8.405,6.529,5.043,1.359,-0.224,-0.772,-2.414,7.457,Yes,LEW94; LEW97; NAK03A; NAK07; TAK01; VAL01;,[24][27][82][86][3][26]
270,66.1-1.87,IRAS 20029+2759,301.251045,28.133333,66.081,-1.869,+H$_2$O~-OH~+SiO,6.94,4.11,1.13,42.4,5.966,4.712,3.893,3.301,2.827,1.372,0.613,3.28,Yes,JIA99; LEW94; YUN13;,[28][24][9]
271,65.3-2.71,IRAS 20043+2653,301.59521,27.036389,65.317,-2.714,-H$_2$O~+OH~+SiO,17.90,42,20.3,7.48,17.431,14.87,10.604,6.259,3.264,0.154,-1.757,12.361,Yes,DAV93A; DAV93B; LEW94; LEW97; LIK89; JEW91; NAK03B; NRO\_list; NAK03B; NAK07; YOO14; YUN13; ZUC87;,[29][15][24][27][48][17][60][19][60][86][4][9][14]
272,66.4-3.38,IRAS 20095+2726,302.8968015,27.598473,66.417,-3.382,-H$_2$O~+OH~+SiO,28.80,26.6,5.14,6.72,9.799,7.217,5.59,4.682,3.436,1.005,-0.468,6.058,Yes,BEN96; NAK07; LEW94; LEW97; LSQ92; NAK03A;,[20][86][24][27][7][82]
273,52.6-12.23,IRAS 20097+1107,303.0382065,11.280833,52.564,-12.232,+H$_2$O~+OH~+SiO,6.47,6.54,1.53,1.33,10.959,8.617,6.824,5.778,4.472,2.197,0.642,6.182,Yes,DEG10B; KIM14; KIM13; VAL01; LEW94;,[74][18][33][26][24]
274,31.8-22.96,IRAS 20094-1121,303.057487,-11.206111,31.779,-22.957,+H$_2$O~-OH~-SiO,51.10,28.9,4.79,1.68,2.113,1.128,0.747,-1.647,-0.997,-0.186,-1.281,2.028,Yes,LIN91A; MAT00; TAK01;,[12][67][3]
275,64.4-5.63,IRAS 20127+2430,303.73037,24.654895,64.359,-5.621,-H$_2$O~+OH~-SiO,17.40,15.6,2.11,3.1,6.23,4.88,4.151,3.526,2.769,0.766,-0.551,4.702,Yes,BEN96; LEW94; LEW97; NAK03A;,[20][24][27][82]
276,67.9-3.50,IRAS 20137+2838,303.947588,28.797758,67.931,-3.495,+H$_2$O~+OH~+SiO,4.46,9.29,2.22,31.9,11.52,8.494,6.584,5.961,4.781,2.061,-0.047,6.631,Yes,FUJ01; LEW94; LEW97; VAL01;,[5][24][27][26]
277,62.2-7.82,IRAS 20156+2130,304.45375,21.667778,62.214,-7.819,-H$_2$O~+OH~+SiO,20.40,15.2,3.24,12.7,5.777,4.616,3.819,2.091,0.704,-0.032,-1.266,5.085,Yes,LEW94; LEW97; NAK03A; YUN13;,[24][27][82][9]
278,67.4-4.73,IRAS 20171+2732,304.7958335,27.7030655,67.438,-4.726,+H$_2$O~+OH~+SiO,15.40,14.4,3.33,2.04,8.798,6.691,5.179,3.656,1.596,0.048,-1.2,6.379,Yes,KIM13; VAL01; KIM14; NAK03A; LEW94; LSQ92;,[33][26][18][82][24][7]
279,71.7-2.94,IRAS 20215+3205,305.90075,32.253,71.739,-2.938,-H$_2$O~+OH~+SiO,42.70,41,6.66,52.7,6.665,5.036,4.08,4.044,2.798,0.367,-1.03,5.11,Yes,DEG04B; LEW94; LEW97; LSQ92; TAK01;,[35][24][27][7][3]
280,72.9-2.13,IRAS 20217+3330,305.91833,33.676944,72.916,-2.134,-H$_2$O~-OH~+SiO,42.10,34.5,7.63,59.9,8.768,6.239,4.674,1.439,0.219,-0.333,-1.756,6.43,Yes,DEG04B; LEW93; LEW94; TAK01;,[35][30][24][3]
281,30.7-27.14,IRAS 20234-1357,306.554167,-13.799695,30.721,-27.135,-H$_2$O~+OH~+SiO,46.70,44.8,11.1,3.23,5.771,4.218,3.24,1.285,0.012,-0.122,-1.711,4.951,Yes,LIN91A; LSQ92; MAT00; TAK01;,[12][7][67][3]
282,69.0-5.71,IRAS 20246+2813,306.6925625,28.398871,68.967,-5.709,+H$_2$O~+OH~+SiO,13.60,11.6,1.63,2.92,9.782,8.737,7.927,4.857,3.596,1.261,-0.083,8.01,Yes,JIA99; NAK03A; KIM13; VAL01; LEW94;,[28][82][33][26][24]
283,68.0-7.30,IRAS 20280+2631,307.532708,26.692187,67.997,-7.302,+H$_2$O~+OH~+SiO,17.00,19.5,3.12,7.44,8.461,6.582,5.127,4.534,3.122,1.023,-0.524,5.651,Yes,LEW94; LEW97; LSQ92; NAK03A; VAL01;,[24][27][7][82][26]
284,70.5-5.73,IRAS 20288+2928,307.738886,29.643417,70.519,-5.733,-H$_2$O~-OH~+SiO,10.00,6.8,1.31,13.8,7.032,5.667,4.748,4.166,2.946,0.913,-0.036,4.784,Yes,DEG12; LEW94; SIV90; YOO14;,[23][24][2][4]
285,81.2+1.57,IRAS 20311+4222,308.2289795,42.5489015,81.18,1.572,+H$_2$O~-OH~-SiO,122.00,64.4,11.6,131,12.231,8.61,5.828,3.618,0,-0.523,-1.697,7.525,Yes,DEG05B; KIM13; VAL01; LIN91A;,[81][33][26][12]
286,78.0-3.10,IRAS 20403+3700,310.577083,37.19472,78.004,-3.101,+H$_2$O~+OH~+SiO,63.00,44.9,9.73,106,8.486,6.195,4.662,1.969,0.721,-0.171,-1.547,6.209,Yes,KIM13; VAL01; KIM14; NRO\_list; LEW94;,[33][26][18][19][24]
287,91.8+6.28,IRAS 20479+5336,312.33625,53.800556,91.784,6.276,-H$_2$O~-OH~+SiO,5.09,4.85,0.75,4.23,12.828,10.394,8.592,5.603,4.087,1.864,0.544,8.048,Yes,JIA96; LIN91A; YUN13;,[1][12][9]
288,83.4-0.89,IRAS 20491+4236,312.740951,42.801172,83.419,-0.889,+H$_2$O~+OH~+SiO,54.80,69.8,15.6,17,11.316,8.029,5.878,1.691,-0.142,-0.705,-2.601,8.479,Yes,DEG04B; JIA99; KIM14; NAK03B; DIC91; ENG07; LIN89; LSQ92; WOL12; KIM13; NAK07; TAK01;,[35][28][18][60][22][16][6][7][8][33][86][3]
289,329.2-37.49,IRAS 20541-6549,314.617083,-65.635556,329.169,-37.489,+H$_2$O~-OH~+SiO,180.00,89,15,4.8,3.978,2.535,1.695,-1.596,-1.622,-1.57,-2.811,4.506,Yes,DEG01; DEG89; LIN91A;,[10][11][12]
290,51.4-29.51,IRAS 21062+0058,317.198523,1.170556,51.377,-29.512,+H$_2$O~+OH~+SiO,16.40,10.9,2.01,1,5.367,4.559,3.92,2.332,1.394,0.683,-0.441,4.361,Yes,DEG12; LEW94; LEW97; SIV90; VAL01;,[23][24][27][2][26]
291,66.9-19.59,IRAS 21074+1812,317.444167,18.413889,66.923,-19.589,+H$_2$O~+OH~+SiO,14.10,8.84,1.01,1,5.185,4.128,3.578,3.507,1.723,1.241,0.422,3.156,Yes,DEG16; LEW94; LEW97; YUN13;,[95][24][27][9]
292,58.5-26.96,IRAS 21120+0736,318.6232045,7.8093665,58.52,-26.96,+H$_2$O~+OH~+SiO,34.20,25.5,3.35,1.18,6.054,4.892,3.937,4.022,2.967,0.686,-0.484,4.421,Yes,DEG12; KIM14; KIM13; VAL01; LEW94; LEW97;,[23][18][33][26][24][27]
293,68.2-21.67,IRAS 21174+1747,319.9375,18.008333,68.201,-21.674,+H$_2$O~+OH~+SiO,5.04,4.18,0.66,1.08,8.671,7.338,6.364,5.27,4.349,3.067,1.484,4.88,Yes,KIM13; VAL01; KIM14; LEW94; LEW97;,[33][26][18][24][27]
294,73.2-21.64,IRAS 21305+2118,323.22375,21.53333,73.246,-21.642,+H$_2$O~+OH~+SiO,51.70,51.1,7.88,2.59,8.766,6.6,5.015,4.246,2.931,0.637,-0.924,5.939,Yes,KIM13; VAL01; KIM14; LEW94; LEW95A; LEW97; WOL12;,[33][26][18][24][34][27][8]
295,104.1+6.0,IRAS 21554+6204,329.242719,62.311944,104.13,5.991,-H$_2$O~+OH~+SiO,62.90,138,52.1,15.6,12.365,11.535,11.289,5.074,0.888,-0.451,-2.749,14.038,Yes,DAV93A; DAV93B; LIN91A; WOL12; FUJ01; GOM15;,[29][15][12][8][5][63]
296,99.4-3.88,IRAS 22103+5120,333.064167,51.584167,99.44,-3.877,-H$_2$O~+OH~+SiO,15.80,10,1.87,2.42,8.725,6.579,5.08,3.824,2.905,0.702,-0.334,5.414,Yes,JIA96; SIV90; YUN13;,[1][2][9]
297,104.9+2.42,IRAS 22177+5936,334.863,59.856115,104.908,2.414,+H$_2$O~+OH~+SiO,123.00,229,90.7,35,16.407,10.725,6.857,12.01,9.699,10.297,2.162,4.695,Yes,DIC91; JEW91; NRO\_list; TAK94; VAL01;,[22][17][19][36][26]
298,97.9-20.56,IRAS 22510+3614,343.334902,36.507222,97.905,-20.56,+H$_2$O~+OH~+SiO,9.42,5.57,1.17,1.12,5.155,4.088,3.556,2.579,1.755,1.681,0.725,2.831,Yes,DEG16; LEW94; LEW97; LIN91A; VAL01;,[95][24][27][12][26]
299,90.8-51.66,IRAS 23312+0601,353.446125,6.2987,90.755,-51.655,+H$_2$O~-OH~-SiO,14.50,6.59,1.19,1,3.707,2.786,2.27,0.387,0.764,1.187,0.454,1.816,Yes,KIM13; KIM14; LEW94; LEW95A;,[33][18][24][34]

